Broadband Spectral Investigations of Magnetar Bursts

We present our broadband (2 - 250 keV) time-averaged spectral analysis of 388 bursts from SGR J1550-5418, SGR 1900+14 and SGR 1806-20 detected with the Rossi X-ray Timing Explorer (RXTE) here and as a database in a companion web-catalog. We find that two blackbody functions (BB+BB), sum of two modified blackbody functions (LB+LB), sum of blackbody and powerlaw functions (BB+PO) and a power law with a high energy exponential cut-off (COMPT) all provide acceptable fits at similar levels. We performed numerical simulations to constrain the best fitting model for each burst spectrum and found that 67.6% burst spectra with well-constrained parameters are better described by the Comptonized model. We also found that 64.7% of these burst spectra are better described with LB+LB model, which is employed in SGR spectral analysis for the first time here, than BB+BB and BB+PO. We found a significant positive lower bound trend on photon index, suggesting a decreasing upper bound on hardness, with respect to total flux and fluence. We compare this result with bursts observed from SGR and AXP sources and suggest the relationship is a distinctive characteristic between the two. We confirm a significant anti-correlation between burst emission area and blackbody temperature and find that it varies between the hot and cool blackbody temperatures differently than previously discussed. We expand on the interpretation of our results in the framework of strongly magnetized neutron star case.

==> tab1.txt <==
Title: Broadband Spectral Investigations of Magnetar Bursts
Authors: Demet Kirmizibayrak, Sinem Sasmaz Mus, Yuki Kaneko and Ersin Gogus
Table: Observations of Bursts for SGR J1550-5418
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---     BurstID       Burst ID
   5- 17 F13.3  s       StartTimeMET  Burst Start Time (in MET)
  18- 36 A19    s       StartTimeUT   Burst Start Time (in UT)
  42- 52 F5.3   s       TExp          Spectrum Duration (T_{Exp})
  54- 67 A15    ---     ObsID         Observation ID
--------------------------------------------------------------------------------
Note (1): Burst IDs of saturated bursts are marked with asterisk.
Note (2): TExp refers the duration of spectral extraction interval.
--------------------------------------------------------------------------------
1 475274776.845 2009-01-22T20:46:14 0.197 93017-10-17-00
2 475275167.175 2009-01-22T20:52:44 0.445 93017-10-17-00
3 475276110.459 2009-01-22T21:08:27 0.189 93017-10-17-00
4* 475276179.299 2009-01-22T21:09:36 0.395 93017-10-17-00
5 475276430.580 2009-01-22T21:13:47 0.447 93017-10-17-00
6 475276565.382 2009-01-22T21:16:02 0.264 93017-10-17-00
7 475277469.892 2009-01-22T21:31:07 1.039 93017-10-17-00
8 475277658.503 2009-01-22T21:34:15 0.283 93017-10-17-00
9 475280775.498 2009-01-22T22:26:12 0.174 93017-10-17-00
10* 475281285.917 2009-01-22T22:34:43 0.297 93017-10-17-00
11 475282696.267 2009-01-22T22:58:13 0.236 93017-10-17-00
12 475360594.236 2009-01-23T20:36:31 0.271 93017-10-16-00
13 475360938.964 2009-01-23T20:42:16 0.783 93017-10-16-00
14 475446854.015 2009-01-24T20:34:11 0.494 93017-10-16-05
15 475449518.024 2009-01-24T21:18:35 0.408 93017-10-16-05
16* 475450021.046 2009-01-24T21:26:58 0.234 93017-10-16-05
17 475451254.646 2009-01-24T21:47:31 0.240 93017-10-16-05
18 475451316.638 2009-01-24T21:48:33 0.176 93017-10-16-05
19 475451333.412 2009-01-24T21:48:50 0.312 93017-10-16-05
20* 475456857.203 2009-01-24T23:20:54 0.268 93017-10-16-05
21 475458543.312 2009-01-24T23:49:00 0.260 93017-10-16-05
22 475466911.865 2009-01-25T02:08:29 0.873 93017-10-16-05
23 475468936.554 2009-01-25T02:42:13 0.635 93017-10-16-05
24 475529885.755 2009-01-25T19:38:02 0.367 94017-09-01-00
25 475529967.482 2009-01-25T19:39:24 0.361 94017-09-01-00
26* 475537351.812 2009-01-25T21:42:29 1.150 94017-09-01-00
27 475560037.619 2009-01-26T04:00:34 0.184 94017-09-01-02
28* 475807758.255 2009-01-29T00:49:15 1.004 94017-09-01-01
29 475807799.769 2009-01-29T00:49:56 1.242 94017-09-01-01
30 475869743.773 2009-01-29T18:02:20 0.361 94017-09-01-03
31 475875947.685 2009-01-29T19:45:44 0.238 94017-09-01-03
32 476026408.478 2009-01-31T13:33:25 0.326 94017-09-02-01
33* 476043593.064 2009-01-31T18:19:50 0.365 94017-09-02-00
34 476063001.703 2009-01-31T23:43:18 0.270 94017-09-02-00
35 476135314.857 2009-02-01T19:48:32 0.402 94017-09-02-02
36* 476147642.263 2009-02-01T23:13:59 0.658 94017-09-02-04
37* 476147786.107 2009-02-01T23:16:23 0.521 94017-09-02-04
38 476560283.334 2009-02-06T17:51:20 0.607 94017-09-03-00
39 480284479.619 2009-03-21T20:21:16 0.488 94017-09-08-00
40 481034609.390 2009-03-30T12:43:26 0.615 94017-09-09-01
41 481040143.605 2009-03-30T14:15:40 0.664 94017-09-09-00
42 483297895.101 2009-04-25T17:24:52 0.760 94017-09-13-01

==> tab2.txt <==
Title: Broadband Spectral Investigations of Magnetar Bursts
Authors: Demet Kirmizibayrak, Sinem Sasmaz Mus, Yuki Kaneko and Ersin Gogus
Table: Observations of Bursts for SGR 1900+14
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---     BurstID       Burst ID
   5- 17 F13.3  s       StartTimeMET  Burst Start Time (in MET)
  18- 36 A19    s       StartTimeUT   Burst Start Time (in UT)
  42- 52 F5.3   s       TExp          Spectrum Duration (T_{Exp})
  54- 67 A15    ---     ObsID         Observation ID
--------------------------------------------------------------------------------
Note (1): Burst IDs of saturated bursts are marked with asterisk.
Note (2): TExp refers the duration of spectral extraction interval.
--------------------------------------------------------------------------------
1 139434279.341 1998-06-02T19:44:45 0.213 30197-02-01-00
2 139439198.455 1998-06-02T21:06:44 0.291 30197-02-01-00
3 139607213.183 1998-06-04T19:46:59 0.602 30197-02-01-03
4* 146928739.386 1998-08-28T13:32:25 0.364 30197-02-03-00
5 146929244.714 1998-08-28T13:40:50 0.471 30197-02-03-00
6 147003445.879 1998-08-29T10:17:32 0.459 30410-01-02-00
7 147003675.697 1998-08-29T10:21:21 0.0840 30410-01-02-00
8 147004718.515 1998-08-29T10:38:44 0.162 30410-01-02-00
9 147007999.167 1998-08-29T11:33:25 0.283 30410-01-02-00
10 147014568.882 1998-08-29T13:22:55 0.326 30410-01-02-00
11 147014638.205 1998-08-29T13:24:04 0.277 30410-01-02-00
12 147015000.218 1998-08-29T13:30:06 0.375 30410-01-02-00
13* 147077259.896 1998-08-30T06:47:46 0.869 30410-01-03-00
14 147077547.013 1998-08-30T06:52:33 0.514 30410-01-03-00
15* 147079073.416 1998-08-30T07:17:59 0.249 30410-01-03-00
16* 147079264.003 1998-08-30T07:21:10 1.117 30410-01-03-00
17 147084263.130 1998-08-30T08:44:29 0.309 30410-01-03-00
18 147085062.919 1998-08-30T08:57:49 0.377 30410-01-03-00
19 147085642.416 1998-08-30T09:07:28 0.139 30410-01-03-00
20 147088754.542 1998-08-30T09:59:20 0.580 30410-01-03-00
21 147090541.925 1998-08-30T10:29:08 0.250 30410-01-03-00
22 147169888.539 1998-08-31T08:31:34 0.316 30410-01-04-00
23* 147171715.455 1998-08-31T09:02:01 0.480 30410-01-04-00
24 147172259.263 1998-08-31T09:11:05 0.184 30410-01-04-00
25 147175661.697 1998-08-31T10:07:47 0.924 30410-01-04-00
26 147177608.720 1998-08-31T10:40:14 0.582 30410-01-04-00
27 147180943.384 1998-08-31T11:35:49 0.305 30410-01-04-00
28 147181601.363 1998-08-31T11:46:47 0.521 30410-01-04-00
29 147181876.091 1998-08-31T11:51:22 1.252 30410-01-04-00
30* 147182415.084 1998-08-31T12:00:21 0.303 30410-01-04-00
31 147182453.917 1998-08-31T12:01:00 1.746 30410-01-04-00
32 147183503.548 1998-08-31T12:18:29 0.936 30410-01-04-00
33 147184062.933 1998-08-31T12:27:49 0.213 30410-01-04-00
34* 147246788.400 1998-09-01T05:53:14 0.223 30410-01-05-00
35 147246847.312 1998-09-01T05:54:13 0.184 30410-01-05-00
36 147247016.742 1998-09-01T05:57:02 0.680 30410-01-05-00
37 147247152.951 1998-09-01T05:59:19 0.838 30410-01-05-00
38 147247287.666 1998-09-01T06:01:33 0.754 30410-01-05-00
39 147250097.724 1998-09-01T06:48:23 0.238 30410-01-05-00
40* 147250237.996 1998-09-01T06:50:44 0.432 30410-01-05-00
41* 147250524.445 1998-09-01T06:55:30 0.928 30410-01-05-00
42 147251054.476 1998-09-01T07:04:20 0.279 30410-01-05-00
43* 147251449.642 1998-09-01T07:10:55 0.229 30410-01-05-00
44* 147251452.810 1998-09-01T07:10:58 0.152 30410-01-05-00
45* 147251709.960 1998-09-01T07:15:16 0.365 30410-01-05-00
46 147252046.871 1998-09-01T07:20:53 0.344 30410-01-05-00
47* 147253191.244 1998-09-01T07:39:57 0.314 30410-01-05-00
48 147255733.154 1998-09-01T08:22:19 0.326 30410-01-05-00
49 147257018.589 1998-09-01T08:43:44 0.504 30410-01-05-00
50 147257113.224 1998-09-01T08:45:19 0.291 30410-01-05-00
51 147257600.978 1998-09-01T08:53:27 0.920 30410-01-05-00
52* 147259057.048 1998-09-01T09:17:43 0.432 30410-01-05-00
53 147261871.769 1998-09-01T10:04:37 0.268 30410-01-05-00
54* 147262125.423 1998-09-01T10:08:51 0.393 30410-01-05-00
55 147262574.896 1998-09-01T10:16:21 0.264 30410-01-05-00
56* 147263602.074 1998-09-01T10:33:28 0.727 30410-01-05-00
57* 147263606.048 1998-09-01T10:33:32 0.332 30410-01-05-00
58 147263682.164 1998-09-01T10:34:48 0.297 30410-01-05-00
59* 147263772.185 1998-09-01T10:36:18 0.322 30410-01-05-00
60 147264161.304 1998-09-01T10:42:47 0.182 30410-01-05-00
61* 147264612.044 1998-09-01T10:50:18 0.463 30410-01-05-00
62* 147264851.630 1998-09-01T10:54:17 0.539 30410-01-05-00
63 147267277.955 1998-09-01T11:34:44 0.242 30410-01-05-00
64 147267816.859 1998-09-01T11:43:43 0.523 30410-01-05-00
65 147268486.353 1998-09-01T11:54:52 0.631 30410-01-05-00
66 147268793.091 1998-09-01T11:59:59 0.268 30410-01-05-00
67 147268816.710 1998-09-01T12:00:22 0.350 30410-01-05-00
68 147269044.771 1998-09-01T12:04:10 0.213 30410-01-05-00
69 147269319.236 1998-09-01T12:08:45 0.541 30410-01-05-00
70 147269619.628 1998-09-01T12:13:45 0.211 30410-01-05-00
71 147269636.861 1998-09-01T12:14:03 0.242 30410-01-05-00
72 147269679.429 1998-09-01T12:14:45 0.449 30410-01-05-00
73 147269694.296 1998-09-01T12:15:00 0.889 30410-01-05-00
74 147269719.591 1998-09-01T12:15:25 1.828 30410-01-05-00
75 147269931.277 1998-09-01T12:18:57 0.221 30410-01-05-00
76* 147270287.837 1998-09-01T12:24:54 0.348 30410-01-05-00
77 147270444.955 1998-09-01T12:27:31 0.205 30410-01-05-00
78* 147356866.265 1998-09-02T12:27:52 0.281 30410-01-06-00
79* 147414276.355 1998-09-03T04:24:42 0.262 30410-01-07-01R
80* 147511429.707 1998-09-04T07:23:55 0.705 30410-01-08-04
81 147515660.658 1998-09-04T08:34:26 0.412 30410-01-08-00
82 147516084.607 1998-09-04T08:41:30 0.350 30410-01-08-00
83 147867061.392 1998-09-08T10:11:07 0.160 30410-01-09-00
84 147875361.084 1998-09-08T12:29:27 0.414 30410-01-09-00
85 148213447.421 1998-09-12T10:24:13 0.600 30410-01-11-00
86 148386497.900 1998-09-14T10:28:24 0.437 30410-01-13-00
87 148387169.615 1998-09-14T10:39:35 0.246 30410-01-13-00
88 148598029.146 1998-09-16T21:13:55 0.334 30410-01-16-00
89 148634402.974 1998-09-17T07:20:09 0.689 30410-01-17-00
90 148641419.662 1998-09-17T09:17:05 0.998 30410-01-17-00
91* 154784283.031 1998-11-27T11:38:09 0.666 30410-01-30-00
92* 154786214.597 1998-11-27T12:10:20 0.535 30410-01-30-00
93 156835490.988 1998-12-21T05:24:57 0.215 30410-01-33-00
94 157952514.712 1999-01-03T03:42:00 0.137 40130-02-01-00
95 230367272.294 2001-04-20T06:54:38 0.271 60122-02-01-00
96 230368050.621 2001-04-20T07:07:36 0.256 60122-02-01-00
97 230417186.732 2001-04-20T20:46:32 0.385 60122-02-01-01
98 230578019.683 2001-04-22T17:27:05 0.535 60122-02-01-03
99* 230674705.826 2001-04-23T20:18:32 0.652 60122-02-01-05
100 231038200.902 2001-04-28T01:16:47 0.287 60122-02-03-01
101 236866242.511 2001-07-04T12:10:48 1.090 60121-02-02-10
102* 236870495.064 2001-07-04T13:21:41 0.646 60121-02-02-11
103* 237656402.568 2001-07-13T15:40:08 0.525 60121-02-02-01
104 237759260.050 2001-07-14T20:14:26 0.236 60121-02-02-16
105 238165998.214 2001-07-19T13:13:24 0.162 60121-02-02-19
106* 257380975.384 2002-02-26T22:43:01 0.193 60122-02-06-02
107 278740071.910 2002-11-01T03:47:58 0.447 70136-01-15-00
108 280822633.640 2002-11-25T06:17:19 0.410 70136-01-24-00
109 386183977.169 2006-03-28T17:19:43 0.324 92017-01-01-00
110 386185902.367 2006-03-28T17:51:48 0.246 92017-01-01-00
111 386191213.009 2006-03-28T19:20:19 0.500 92017-01-01-00
112* 386223878.003 2006-03-29T04:24:44 0.393 92017-01-02-00
113 386224098.218 2006-03-29T04:28:24 1.080 92017-01-02-00
114* 386224496.048 2006-03-29T04:35:02 0.646 92017-01-02-00
115* 386224522.607 2006-03-29T04:35:28 0.439 92017-01-02-00
116* 386224790.447 2006-03-29T04:39:56 1.299 92017-01-02-00
117 386224857.576 2006-03-29T04:41:03 0.311 92017-01-02-00
118 386226130.023 2006-03-29T05:02:16 0.480 92017-01-02-00
119 386226851.701 2006-03-29T05:14:17 0.133 92017-01-02-00
120 386229325.337 2006-03-29T05:55:31 0.346 92017-01-02-00
121* 386229741.619 2006-03-29T06:02:27 0.293 92017-01-02-00
122* 386229747.253 2006-03-29T06:02:33 0.547 92017-01-02-00
123* 386236643.214 2006-03-29T07:57:29 0.783 92017-01-02-00
124* 386236827.429 2006-03-29T08:00:33 0.611 92017-01-02-00
125* 387656164.134 2006-04-14T18:16:10 0.461 92017-01-08-02

==> tab3.txt <==
Title: Broadband Spectral Investigations of Magnetar Bursts
Authors: Demet Kirmizibayrak, Sinem Sasmaz Mus, Yuki Kaneko and Ersin Gogus
Table: Observations of Bursts for SGR 1806-20
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---     BurstID       Burst ID
   5- 17 F13.3  s       StartTimeMET  Burst Start Time (in MET)
  18- 36 A19    s       StartTimeUT   Burst Start Time (in UT)
  42- 52 F5.3   s       TExp          Spectrum Duration (T_{Exp})
  54- 67 A15    ---     ObsID         Observation ID
--------------------------------------------------------------------------------
Note (1):Burst IDs of saturated bursts are marked with asterisk.
Note (2): TExp refers the duration of spectral extraction interval.
--------------------------------------------------------------------------------
1* 168976265.693 1999-05-10T17:51:05 0.395 40130-04-13-00
2 173045819.275 1999-06-26T20:16:59 0.148 40130-04-20-00
3* 208723242.666 2000-08-12T18:40:42 0.250 50142-01-33-00
4 212193703.626 2000-09-21T22:41:43 0.357 50142-01-43-00
5* 212194516.810 2000-09-21T22:55:16 4.154 50142-01-43-00
6 301268310.459 2003-07-19T21:38:30 0.375 80150-01-03-01
7* 319514320.580 2004-02-16T01:58:40 0.426 70136-02-02-00
8 328015852.904 2004-05-24T11:30:53 1.129 70136-02-03-00
9 328025618.775 2004-05-24T14:13:38 1.555 70136-02-03-00
10 328027837.027 2004-05-24T14:50:37 1.396 70136-02-03-00
11 328030962.378 2004-05-24T15:42:42 0.215 70136-02-03-00
12 328275286.781 2004-05-27T11:34:46 0.273 90073-02-04-00G
13* 328275618.076 2004-05-27T11:40:18 0.268 90073-02-04-00G
14 328276403.849 2004-05-27T11:53:24 0.676 90073-02-04-00G
15 328293954.007 2004-05-27T16:45:54 0.215 90073-02-04-00G
16* 328305819.427 2004-05-27T20:03:39 0.838 90073-02-04-00
17 328311441.347 2004-05-27T21:37:21 0.590 90073-02-04-00
18 328315446.330 2004-05-27T22:44:06 0.619 90073-02-04-00
19 328548898.525 2004-05-30T15:34:58 0.395 70136-02-04-00
20* 328807661.400 2004-06-02T15:27:41 0.455 90074-02-01-00
21 328814012.273 2004-06-02T17:13:32 0.303 90074-02-01-00
22 328815824.498 2004-06-02T17:43:44 0.928 90074-02-01-00
23* 328894960.964 2004-06-03T15:42:41 1.107 90074-01-02-00
24* 328895021.132 2004-06-03T15:43:41 1.430 90074-01-02-00
25* 328895130.828 2004-06-03T15:45:31 0.469 90074-01-02-00
26 328898480.791 2004-06-03T16:41:20 0.406 90074-01-02-00
27 328904953.703 2004-06-03T18:29:13 0.777 90074-01-02-00
28* 328968241.607 2004-06-04T12:04:01 0.576 90074-02-04-00
29 328972004.453 2004-06-04T13:06:44 1.373 90074-02-04-00
30 328973978.935 2004-06-04T13:39:39 0.504 90074-02-04-00
31 328974246.085 2004-06-04T13:44:06 0.566 90074-02-04-00
32 328977705.650 2004-06-04T14:41:45 0.432 90074-02-04-00
33 328980594.308 2004-06-04T15:29:54 0.453 90074-02-04-00
34* 328984223.421 2004-06-04T16:30:23 1.419 90074-02-04-00
35* 329057295.703 2004-06-05T12:48:15 1.197 90074-02-05-00
36 329058105.849 2004-06-05T13:01:46 0.479 90074-02-05-00
37 329059011.986 2004-06-05T13:16:52 0.805 90074-02-05-00
38 329063564.351 2004-06-05T14:32:44 0.547 90074-02-05-00
39* 329064144.406 2004-06-05T14:42:24 1.186 90074-02-05-00
40* 329329718.402 2004-06-08T16:28:38 0.561 70136-02-05-00
41 329330714.896 2004-06-08T16:45:15 2.295 70136-02-05-00
42 329331678.345 2004-06-08T17:01:18 0.543 70136-02-05-00
43* 329693669.748 2004-06-12T21:34:29 1.049 70136-02-06-00
44 329857129.533 2004-06-14T18:58:49 0.383 90073-02-05-00
45* 329863944.501 2004-06-14T20:52:24 1.063 90073-02-05-00
46 330351951.173 2004-06-20T12:25:51 0.879 90073-02-06-00
47 330356347.757 2004-06-20T13:39:07 0.551 90073-02-06-00
48* 330356621.453 2004-06-20T13:43:41 0.506 90073-02-06-00
49* 330357232.636 2004-06-20T13:53:52 0.592 90073-02-06-00
50* 330358372.335 2004-06-20T14:12:52 1.182 90073-02-06-00
51* 330362654.258 2004-06-20T15:24:14 0.213 90073-02-06-00
52 330364298.021 2004-06-20T15:51:38 0.504 90073-02-06-00
53 330366879.962 2004-06-20T16:34:40 0.270 90073-02-06-00
54 330368508.224 2004-06-20T17:01:48 0.191 90073-02-06-00
55 330369519.417 2004-06-20T17:18:39 0.447 90073-02-06-00
56 330531574.691 2004-06-22T14:19:34 2.119 90073-02-06-01
57 330534090.771 2004-06-22T15:01:30 0.404 90073-02-06-01
58* 330534227.064 2004-06-22T15:03:47 0.512 90073-02-06-01
59 330800352.136 2004-06-25T16:59:12 0.746 90073-02-07-00
60 331140605.685 2004-06-29T15:30:05 0.777 90073-01-07-01
61 331140923.084 2004-06-29T15:35:23 0.869 90073-01-07-01
62 331145181.308 2004-06-29T16:46:21 0.354 90073-01-07-01
63 331145259.667 2004-06-29T16:47:39 0.863 90073-01-07-01
64 331145597.164 2004-06-29T16:53:17 0.273 90073-01-07-01
65 331389118.271 2004-07-02T12:31:58 1.145 90073-02-08-00
66 331909545.144 2004-07-08T13:05:45 0.645 90073-02-08-02
67 331917786.486 2004-07-08T15:23:06 0.762 90073-02-08-02
68 333015043.376 2004-07-21T08:10:43 0.604 90073-02-10-00
69 333015699.974 2004-07-21T08:21:40 0.828 90073-02-10-00
70 333022654.927 2004-07-21T10:17:35 0.781 90073-02-10-00
71 333446698.396 2004-07-26T08:04:58 0.383 90073-02-11-00
72 333532468.707 2004-07-27T07:54:28 0.314 90073-02-11-01
73 334824007.554 2004-08-11T06:40:07 0.318 80149-02-11-01
74* 335000025.187 2004-08-13T07:33:45 2.229 80149-02-12-000
75 335010892.757 2004-08-13T10:34:52 0.736 80149-02-12-000
76* 335013738.318 2004-08-13T11:22:18 0.783 80149-02-12-000
77 335019339.707 2004-08-13T12:55:39 0.254 80149-02-12-000
78 335022521.818 2004-08-13T13:48:42 0.295 80149-02-12-000
79* 335364358.746 2004-08-17T12:45:58 0.686 80149-02-12-01
80 335776010.851 2004-08-22T07:06:51 0.912 80149-02-13-00
81 335778407.001 2004-08-22T07:46:47 0.730 80149-02-13-00
82 336043755.548 2004-08-25T09:29:15 0.773 80149-02-13-01
83 336044128.517 2004-08-25T09:35:28 0.965 80149-02-13-01
84 336276921.783 2004-08-28T02:15:21 0.283 70136-02-07-00
85 336277747.943 2004-08-28T02:29:08 0.154 70136-02-07-00
86 336294246.630 2004-08-28T07:04:06 1.041 70136-02-07-02
87 336696548.716 2004-09-01T22:49:08 0.496 70136-02-08-00
88 336706832.871 2004-09-02T01:40:33 0.320 70136-02-08-00
89 336985822.966 2004-09-05T07:10:23 0.908 90074-02-06-00
90 336996597.666 2004-09-05T10:09:57 0.469 90074-02-06-00
91 336996828.585 2004-09-05T10:13:48 0.533 90074-02-06-00
92* 337103764.689 2004-09-06T15:56:04 0.684 90074-02-08-00
93 337111577.630 2004-09-06T18:06:17 0.279 90074-02-08-01
94 337116929.220 2004-09-06T19:35:29 0.504 90074-02-09-00
95* 337127242.667 2004-09-06T22:27:22 0.486 90074-02-09-00
96 337127437.849 2004-09-06T22:30:38 0.297 90074-02-09-00
97 337128192.460 2004-09-06T22:43:12 0.279 90074-02-09-00
98 337194856.871 2004-09-07T17:14:17 0.398 90074-02-10-01
99 337195562.302 2004-09-07T17:26:02 0.666 90074-02-10-01
100 337200104.705 2004-09-07T18:41:44 0.271 90074-02-10-00
101 337200331.162 2004-09-07T18:45:31 0.682 90074-02-10-00
102* 337200882.531 2004-09-07T18:54:42 0.691 90074-02-10-00
103* 337201096.220 2004-09-07T18:58:16 1.293 90074-02-10-00
104 337207442.175 2004-09-07T20:44:02 0.615 90074-02-10-00
105* 337511420.304 2004-09-11T09:10:20 0.543 70136-02-09-00
106 337513415.291 2004-09-11T09:43:35 0.357 70136-02-09-00
107 337873741.544 2004-09-15T13:49:01 1.947 70136-02-10-00
108 337887686.337 2004-09-15T17:41:26 0.391 70136-02-10-02
109 338390837.962 2004-09-21T13:27:18 0.232 80149-02-14-00
110 338657331.916 2004-09-24T15:28:52 0.395 80149-02-15-00
111 339665575.576 2004-10-06T07:32:55 2.678 80149-02-16-00
112* 339666254.238 2004-10-06T07:44:14 0.664 80149-02-16-00
113 339666508.816 2004-10-06T07:48:29 0.734 80149-02-16-00
114 339667274.210 2004-10-06T08:01:14 0.230 80149-02-16-00
115 339667301.746 2004-10-06T08:01:41 0.287 80149-02-16-00
116 339671612.923 2004-10-06T09:13:33 0.275 80149-02-16-00
117 339671639.703 2004-10-06T09:13:59 0.637 80149-02-16-00
118 339672403.667 2004-10-06T09:26:43 0.461 80149-02-16-00
119 339672447.150 2004-10-06T09:27:27 0.330 80149-02-16-00
120 339672598.585 2004-10-06T09:29:58 0.371 80149-02-16-00
121* 339672754.494 2004-10-06T09:32:34 0.420 80149-02-16-00
122 339672894.449 2004-10-06T09:34:54 0.574 80149-02-16-00
123 339672982.574 2004-10-06T09:36:22 0.621 80149-02-16-00
124 339673078.859 2004-10-06T09:37:59 0.242 80149-02-16-00
125 339673458.498 2004-10-06T09:44:18 2.490 80149-02-16-00
126 339673484.687 2004-10-06T09:44:44 0.584 80149-02-16-00
127 339673896.446 2004-10-06T09:51:36 1.686 80149-02-16-00
128* 339746730.484 2004-10-07T06:05:30 0.176 80149-02-16-01
129 339916908.501 2004-10-09T05:21:48 0.256 70136-02-11-00
130 340267873.919 2004-10-13T06:51:14 0.418 90074-02-11-01
131* 340351599.419 2004-10-14T06:06:39 0.496 90074-02-11-02
132 340608599.818 2004-10-17T05:30:00 0.482 90074-02-12-00
133 340612607.759 2004-10-17T06:36:47 3.033 90074-02-12-00
134* 340612616.884 2004-10-17T06:36:57 1.633 90074-02-12-00
135* 340612697.751 2004-10-17T06:38:17 1.092 90074-02-12-00
136* 340612733.290 2004-10-17T06:38:53 6.584 90074-02-12-00
137 340612966.781 2004-10-17T06:42:46 0.174 90074-02-12-00
138 340613037.852 2004-10-17T06:43:58 0.695 90074-02-12-00
139 340613175.821 2004-10-17T06:46:16 0.383 90074-02-12-00
140 340613750.412 2004-10-17T06:55:50 0.678 90074-02-12-00
141 340999953.724 2004-10-21T18:12:33 0.303 90074-02-12-01
142 341003003.517 2004-10-21T19:03:23 0.803 90074-02-12-02G
143 341004127.492 2004-10-21T19:22:07 0.400 90074-02-12-02G
144 341259209.189 2004-10-24T18:13:29 1.461 90074-02-13-00
145 341824583.607 2004-10-31T07:16:23 0.471 90074-02-14-00
146* 342165817.738 2004-11-04T06:03:37 0.213 90074-02-14-01
147 342171181.298 2004-11-04T07:33:01 0.492 90074-02-14-01
148 342755100.162 2004-11-11T01:45:00 0.322 90074-02-15-01
149 342756231.416 2004-11-11T02:03:51 0.895 90074-02-15-01
150 342760693.384 2004-11-11T03:18:13 0.898 90074-02-15-01
151* 343723618.242 2004-11-22T06:46:58 0.344 70136-02-13-01
152* 349039848.671 2005-01-22T19:30:48 0.562 91065-01-01-000
153* 349063562.855 2005-01-23T02:06:03 0.734 91065-01-01-00
154 349067593.917 2005-01-23T03:13:14 0.498 91065-01-01-00
155 349221450.058 2005-01-24T21:57:30 0.500 91065-01-01-02
156* 349222664.119 2005-01-24T22:17:44 0.531 91065-01-01-02
157* 349225923.259 2005-01-24T23:12:03 0.434 91065-01-01-02
158 349287908.390 2005-01-25T16:25:08 0.496 91065-01-01-03
159 349288451.349 2005-01-25T16:34:11 0.344 91065-01-01-03
160 362758378.281 2005-06-30T14:12:58 0.303 91062-02-09-00
161 363089104.177 2005-07-04T10:05:04 0.221 91062-02-11-00
162 363190455.785 2005-07-05T14:14:15 0.320 91062-02-12-00
163 363454444.033 2005-07-08T15:34:04 0.273 91062-02-13-00
164* 366541462.853 2005-08-13T09:04:23 0.426 91065-01-05-00
165* 366542553.179 2005-08-13T09:22:33 0.629 91065-01-05-00
166 371055794.474 2005-10-04T15:03:14 0.619 91065-01-06-02
167* 389717164.886 2006-05-08T14:46:05 0.990 92015-02-02-00
168 390182002.966 2006-05-13T23:53:23 0.332 92015-02-05-00
169* 396371066.191 2006-07-24T15:04:26 4.807 92017-02-01-00
170* 397633576.568 2006-08-08T05:46:16 0.229 92017-02-02-00
171 398067978.826 2006-08-13T06:26:19 0.309 92017-02-03-00
172* 398069005.332 2006-08-13T06:43:25 0.234 92017-02-03-00
173 398069382.578 2006-08-13T06:49:42 0.523 92017-02-03-00
174 399660227.943 2006-08-31T16:43:48 0.264 92017-02-04-00
175 399833977.718 2006-09-02T16:59:37 0.404 92017-02-05-00
176 402017394.441 2006-09-27T23:29:54 0.461 92015-02-08-00
177* 402019525.789 2006-09-28T00:05:25 0.770 92015-02-08-00
178 402028823.068 2006-09-28T02:40:23 0.668 92015-02-08-00
179 402029256.359 2006-09-28T02:47:36 0.285 92015-02-08-00
180 402030789.677 2006-09-28T03:13:09 0.137 92015-02-08-00
181 402614211.646 2006-10-04T21:16:51 0.498 92015-02-09-00
182* 402614229.544 2006-10-04T21:17:09 0.291 92015-02-09-00
183* 402996582.300 2006-10-09T07:29:42 0.176 92015-02-12-00
184 403004861.091 2006-10-09T09:47:41 0.701 92015-02-12-00
185 403802005.443 2006-10-18T15:13:25 0.459 92015-02-14-00
186 415917635.253 2007-03-07T20:40:35 0.402 92015-02-16-00
187 416360422.888 2007-03-12T23:40:23 0.795 92015-02-18-00
188* 417225091.140 2007-03-22T23:51:31 1.195 92015-02-21-00
189 418673271.802 2007-04-08T18:07:51 0.537 92017-02-07-00
190 429186756.941 2007-08-08T10:32:37 0.254 93016-01-04-00
191 432936365.980 2007-09-20T20:06:06 0.195 93048-01-01-00
192 433360490.830 2007-09-25T17:54:51 0.193 93048-01-03-00
193 433372006.550 2007-09-25T21:06:46 1.201 93048-01-03-00
194 89829138.386 1996-11-05T16:32:18 0.705 20165-01-01-000
195* 89830941.550 1996-11-05T17:02:21 2.680 20165-01-01-000
196* 89831926.810 1996-11-05T17:18:46 1.123 20165-01-01-000
197 89832172.201 1996-11-05T17:22:52 0.932 20165-01-01-000
198 89832442.017 1996-11-05T17:27:22 1.180 20165-01-01-000
199* 89832668.882 1996-11-05T17:31:09 0.443 20165-01-01-000
200 89836026.320 1996-11-05T18:27:06 0.314 20165-01-01-000
201* 89872404.599 1996-11-06T04:33:24 0.420 20165-01-01-002
202 90835073.441 1996-11-17T07:57:53 0.338 10223-01-03-000
203 90919656.808 1996-11-18T07:27:36 0.461 10223-01-03-01
204 90921319.876 1996-11-18T07:55:20 0.734 10223-01-03-01
205 90921613.044 1996-11-18T08:00:13 0.273 10223-01-03-01
206* 90925020.707 1996-11-18T08:57:00 0.537 10223-01-03-01
207* 90926041.330 1996-11-18T09:14:01 0.561 10223-01-03-01
208 90931800.996 1996-11-18T10:50:01 0.607 10223-01-03-01
209 90932073.783 1996-11-18T10:54:33 0.287 10223-01-03-01
210 90932840.658 1996-11-18T11:07:20 1.531 10223-01-03-01
211 90933295.505 1996-11-18T11:14:55 1.432 10223-01-03-01
212* 90935941.416 1996-11-18T11:59:01 0.844 10223-01-03-01
213* 90936244.113 1996-11-18T12:04:04 0.990 10223-01-03-01
214 90936381.205 1996-11-18T12:06:21 0.625 10223-01-03-01
215* 90937280.673 1996-11-18T12:21:20 0.660 10223-01-03-01
216 90937870.931 1996-11-18T12:31:11 0.463 10223-01-03-01
217 90938174.242 1996-11-18T12:36:14 0.514 10223-01-03-01
218 90938565.296 1996-11-18T12:42:45 1.678 10223-01-03-01
219 90938969.390 1996-11-18T12:49:29 0.965 10223-01-03-01
220 90939118.126 1996-11-18T12:51:58 0.586 10223-01-03-01
221 90941708.416 1996-11-18T13:35:08 0.920 10223-01-03-01

==> tab5.txt <==
Title: Broadband Spectral Investigations of Magnetar Bursts
Authors: Demet Kirmizibayrak, Sinem Sasmaz Mus, Yuki Kaneko and Ersin Gogus
Table: Spectral Properties of SGR 1900+14 Bursts
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     ID               Burst ID
   5-  7 F3.1   keV     bbkt1            BB+BB kT 1
   9- 11 F3.1   keV     bbkt1up          BB+BB kT 1 upper bound error
  13- 15 F3.1   keV     bbkt1low         BB+BB kT 1 lower bound error
  17- 20 F4.1   keV     bbkt2            BB+BB kT 2
  22- 25 A4     keV     bbkt2up          BB+BB kT 2 upper bound error
  27- 30 F4.1   keV     bbkt2low         BB+BB kT 2 lower bound error
  32- 38 A7     ---     bbchidof         BB+BB chi-squared/DOF
  40- 43 F4.1   keV     bpkt             BB+PO kT
  45- 48 A4     keV     bpktup           BB+PO kT upper bound error
  50- 52 F3.1   keV     bpktlow          BB+PO kT lower bound error
  54- 57 F4.1   ---     bppho            BB+PO power law photon index
  59- 62 A4     ---     bpphoup          BB+PO power law photon index upper bound error
  64- 67 A4     ---     bppholow         BB+PO power law photon index lower bound error
  69- 75 A7     ---     bpchidof         BB+PO chi-squared/DOF
  77- 79 F3.1   keV     lbkt1            LB+LB kT 1
  81- 83 A3     keV     lbkt1up          LB+LB kT 1 upper bound error
  85- 87 F3.1   keV     lbkt1low         LB+LB kT 1 lower bound error
  89- 92 F4.1   keV     lbkt2            LB+LB kT 2
  94- 97 A4     keV     lbkt2up          LB+LB kT 2 upper bound error
  99-102 A4     keV     lbkt2low         LB+LB kT 2 lower bound error
 104-110 A7     ---     lbchidof         LB+LB chi-squared/DOF
 112-116 F5.1   keV     compthcut        COMPT cut-off energy
 118-122 A5     keV     compthcutup      COMPT cut-off energy upper bound error
 124-128 F5.1   keV     compthcutlow     COMPT cut-off energy lower bound error
 130-134 F5.2   ---     comptpho         COMPT power law photon index
 136-138 F3.1   ---     comptphoup       COMPT power law photon index upper bound error
 140-142 A3     ---     comptpholow      COMPT power law photon index lower bound error
 144-150 A7     ---     comptchidof      COMPT chi-squared/DOF
 152-163 A12    mW/m2   comptpcaflux     COMPT PCA Flux
 165-176 A12    mW/m2   comptpcafluxup   COMPT PCA Flux Upper Bound Error
 178-189 A12    mW/m2   comptpcafluxlow  COMPT PCA Flux Lower Bound Error
 191-202 A12    mW/m2   compthxtflux     COMPT HEXTE Flux
 204-216 A13    mW/m2   compthxtfluxup   COMPT HEXTE Flux Upper Bound Error
 218-229 A12    mW/m2   compthxtfluxlow  COMPT HEXTE Flux Lower Bound Error
--------------------------------------------------------------------------------
Note (1): PCA Flux Energy Range: 2-30 keV
Note (2): HEXTE Flux Energy Range: 15-250 keV
Note (3): All errors are reported at 1 sigma
Note (4): The number of free parameters are the same for BB+BB, BB+PO and LB+LB models and is 4 for each model and 6 for PCA and HEXTE joint spectral analysis. The number of free parameters is 3 for the COMPT model and is 4 in joint spectral analysis . See Section 3 for a list of free model parameters.
--------------------------------------------------------------------------------
  1 2.3 0.2 0.2 24.2 7.5   5.8 22.0/22  2.1 0.6  0.4  1.1 0.2  0.2  18.8/22 2.6 0.3 0.2 32.2 13.3 8.7  18.8/22 171.2 -9999   111.8  1.20 0.1 0.1 25.1/24 2.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  9.6x10^{-8}  3.5x10^{-8}   3.4x10^{-8}  
  2 1.5 0.3 0.3  5.4 1.9   0.9 9.54/11  1.8 10.0 1.8  1.3 0.7  0.6  10.2/11 1.6 0.5 0.4  6.5 4.9  1.4  9.86/11  83.1 -9999    68.8  1.30 0.2 0.5 10.2/13 6.4x10^{-9}  0.4x10^{-9}  0.5x10^{-9}  2.3x10^{-8}  2.4x10^{-8}   1.4x10^{-8}  
  3 1.6 0.6 0.6 11.4 -9999   6.4 9.11/6   1.5 0.8  1.5  0.2 3.0  0.2  9.10/6  1.7 0.8 0.7 32.4 -9999  26.4 9.08/6  500.0 -9999   500.0  1.10 0.3 0.6 9.95/8  1.2x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  2.1x10^{-10} -9999           -9999          
  4 1.9 0.1 0.1  6.4 1.4   0.9 25.6/29  2.6 0.3  0.3  1.7 0.1  0.1  25.0/29 2.3 0.1 0.1 10.0 2.4  2.1  19.5/29  17.7 6.1     3.9  1.10 0.1 0.2 27.5/31 4.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.8x10^{-8}  0.6x10^{-8}   0.5x10^{-8}  
  5 2.1 0.2 0.2  7.5 1.3   1.3 26.2/25  3.7 0.3  0.2  2.7 0.4  0.6  30.7/25 2.5 0.3 0.2  8.7 1.7  1.5  23.8/25  14.9 4.9     3.5  0.80 0.2 0.2 24.9/27 2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.9x10^{-8}  0.3x10^{-8}   0.3x10^{-8}  
  6 2.0 0.5 0.5  5.4 1.2   0.9 14.6/21  3.9 0.7  0.9  1.4 0.8  0.5  17.0/21 2.7 0.9 1.1  6.6 2.2  1.5  14.6/21   9.8 3.9     2.4  0.10 0.3 0.4 14.8/23 8.1x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.2x10^{-8}  0.3x10^{-8}   0.3x10^{-8}  
  7 0.9 0.6 0.9  3.2 0.4   3.2 6.79/9   3.2 0.4  0.3  4.5 -9999  3.1  6.61/9  0.5 1.0 0.5  3.5 0.4  0.2  6.62/9    6.3 3.8     1.8  0.10 0.6 0.6 8.12/11 1.7x10^{-8}  0.2x10^{-8}  0.1x10^{-8}  1.4x10^{-8}  0.6x10^{-8}   0.6x10^{-8}  
  8 1.3 0.6 0.4  4.1 0.9   0.5 5.77/12  3.9 0.5  0.9  1.9 2.0  0.7  6.04/12 1.4 1.0 0.8  4.7 1.6  0.5  5.83/12   8.3 3.7     2.2  0.10 0.4 0.5 6.78/14 1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.5x10^{-8}   0.5x10^{-8}  
  9 2.7 0.2 0.2 48.0 -9999  35.7 4.80/13  2.6 0.5  0.3  0.7 0.9  1.0  4.62/13 3.2 0.4 0.4 60.0 -9999  44.9 4.72/13   7.6 12.4    2.7  0.01 0.8 0.7 9.96/15 5.9x10^{-9}  0.7x10^{-9}  0.6x10^{-9}  9.8x10^{-9}  6.3x10^{-9}   3.0x10^{-9}  
 10 1.6 0.6 0.5 10.2 -9999   4.7 5.68/2   1.6 0.7  0.8  0.1 0.9  1.5  5.82/2  1.7 0.8 0.7 20.7 -9999  13.9 5.90/2   86.1 -9999    71.1  0.90 0.4 0.6 7.29/4  1.8x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  7.4x10^{-9}  8.9x10^{-9}   4.9x10^{-9}  
 11 1.5 1.2 0.7  3.9 3.9   0.8 2.60/5   2.9 1.2  0.9  1.4 2.1  1.4  2.24/5  2.8 0.8 2.1 12.9 -9999  9.5  2.33/5    7.8 24.9    3.4  0.20 0.9 0.9 2.68/7  3.6x10^{-9}  0.6x10^{-9}  0.5x10^{-9}  5.7x10^{-9}  3.8x10^{-9}   1.8x10^{-9}  
 12 1.8 0.2 0.2  8.8 2.5   2.6 26.3/21  1.6 1.9  1.5  1.3 0.4  0.4  22.9/21 2.0 0.2 0.2 11.5 5.5  2.9  24.1/21 124.6 -9999    80.9  1.40 0.1 0.2 23.4/23 1.3x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 2.6x10^{-8}  1.3x10^{-8}   1.0x10^{-8}  
 13 1.9 0.1 0.1  6.8 0.7   0.6 36.2/30  3.2 0.7  0.6  1.6 0.1  0.1  47.1/30 2.2 0.1 0.1  8.4 1.0  0.9  32.4/30  24.2 7.7     5.2  1.10 0.1 0.1 37.8/32 2.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 3.0x10^{-8}  0.5x10^{-8}   0.4x10^{-8}  
 14 1.9 0.1 0.1  8.9 1.4   1.3 37.2/27 10.2 1.3  1.2  1.6 0.1  0.05 23.0/27 2.1 0.2 0.1 11.2 1.9  1.5  30.1/27  68.6 49.7   23.8  1.40 0.1 0.1 25.9/29 1.6x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 5.2x10^{-8}  1.2x10^{-8}   1.0x10^{-8}  
 15 2.0 0.1 0.1 14.4 3.9   3.5 29.3/23  2.0 0.4  0.2  1.5 0.2  0.2  22.3/23 2.3 0.1 0.1 19.2 5.7  4.5  23.4/23 100.9 -9999    59.4  1.60 0.1 0.2 28.2/25 3.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.3x10^{-8}  1.7x10^{-8}   1.3x10^{-8}  
 16 2.1 0.1 0.1  9.0 1.4   1.3 35.0/28  2.3 0.2  0.2  1.4 0.2  0.2  42.8/28 2.4 0.1 0.1 11.3 1.9  1.7  33.6/28  13.6 5.7     3.3  0.90 0.2 0.2 56.5/30 1.0x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 8.6x10^{-9}  2.3x10^{-9}   1.8x10^{-9}  
 17 1.7 0.2 0.2  8.9 2.1   1.8 8.23/18  1.2 0.6  1.2  1.2 0.2  0.4  12.8/18 1.7 0.2 0.2 11.0 2.5  2.2  7.34/18  57.6 69.6   24.4  1.20 0.1 0.2 11.1/20 1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.0x10^{-8}  0.7x10^{-8}   0.6x10^{-8}  
 18 2.2 0.2 0.5 12.4 7.8   7.2 16.9/18  2.8 1.1  0.7  1.3 0.3  0.3  16.1/18 2.6 0.3 0.3 16.4 15.4 8.5  15.7/18  11.6 7.9     3.5  0.50 0.3 0.4 18.6/20 1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.8x10^{-8}  0.4x10^{-8}   0.4x10^{-8}  
 19 2.5 0.2 0.2 18.0 6.7   8.8 29.2/17  3.2 0.5  0.7  1.5 0.2  0.4  28.3/17 3.0 0.3 0.3 21.6 9.3  7.8  27.3/17  65.4 178.7  44.0  1.20 0.2 0.3 35.7/19 2.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  9.1x10^{-8}  5.0x10^{-8}   4.1x10^{-8}  
 20 2.2 0.2 0.1 11.7 2.3   2.0 17.0/23  2.5 1.3  0.4  1.2 0.3  0.3  25.0/23 2.6 0.3 0.2 14.5 3.3  2.8  17.0/23  50.3 59.3   23.9  1.10 0.1 0.2 24.0/25 10.0x10^{-9} 0.4x10^{-9}  0.4x10^{-9}  2.0x10^{-8}  0.9x10^{-8}   0.7x10^{-8}  
 21 1.1 0.2 0.2  4.2 0.7   0.5 13.8/12  0.2 0.9  0.2  1.6 0.1  0.1  11.9/12 1.1 0.4 0.3  4.9 1.6  0.7  13.8/12 140.7 -9999   105.1  1.60 0.2 0.3 12.9/14 1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.5x10^{-8}  1.2x10^{-8}   1.1x10^{-8}  
 22 1.4 0.6 0.7  4.2 2.6   0.7 19.5/16  3.3 1.0  0.9  1.5 1.6  0.3  18.0/16 0.7 1.6 0.7  4.2 0.7  0.3  18.8/16  11.6 9.8     4.0  0.50 0.4 0.4 18.5/18 1.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  8.3x10^{-9}  14.0x10^{-9}  3.7x10^{-9}  
 23 1.8 0.1 0.1  7.2 1.4   0.7 39.7/26  2.1 0.7  0.3  1.5 0.1  0.2  43.1/26 2.1 0.1 0.1  9.4 2.4  1.5  37.4/26  45.3 38.0   16.7  1.40 0.1 0.1 41.9/28 2.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.1x10^{-8}  0.6x10^{-8}   0.4x10^{-8}  
 24 1.8 0.5 0.5  5.4 19.3  1.5 8.66/11  2.3 1.8  0.5  1.1 0.8  1.5  8.65/11 2.2 0.7 1.0  7.4 -9999  3.0  8.63/11  13.1 39.2    5.9  0.60 0.6 0.6 8.94/13 1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  6.4x10^{-10} 25.0x10^{-10} -9999          
 25 2.3 0.2 0.2 16.3 43.5  6.6 20.7/20  2.5 0.1  0.1 -3.0 2.2  -9999  20.7/20 2.6 0.3 0.3 18.5 -9999  7.7  22.4/20  27.2 53.2   14.1  0.90 0.3 0.4 27.9/22 4.0x10^{-9}  0.2x10^{-9}  0.3x10^{-9}  6.3x10^{-9}  5.0x10^{-9}   2.7x10^{-9}  
 26 2.0 0.2 0.2  8.5 5.4   1.9 23.1/23  2.2 0.6  0.3  1.1 0.3  0.3  27.3/23 2.4 0.2 0.3 15.5 10.2 7.1  23.6/23  24.5 21.3    8.8  1.00 0.2 0.2 29.0/25 8.2x10^{-9}  0.3x10^{-9}  0.4x10^{-9}  2.1x10^{-8}  0.6x10^{-8}   0.5x10^{-8}  
 27 1.5 0.6 0.5  5.0 17.1  1.2 9.26/13  2.4 2.9  1.0  1.4 0.6  0.8  8.29/13 2.1 0.6 1.1  9.5 -9999  5.2  8.86/13  19.5 27.8    9.5  0.90 0.3 0.5 8.93/15 7.0x10^{-9}  0.5x10^{-9}  0.6x10^{-9}  1.6x10^{-8}  0.7x10^{-8}   0.5x10^{-8}  
 28 1.3 0.2 0.2  3.9 0.3   0.2 27.3/22  3.5 0.3  0.3  1.9 0.3  0.2  18.0/22 3.0 0.2 0.2 13.8 3.5  3.1  24.6/22  10.7 4.3     2.4  0.50 0.3 0.3 26.4/24 1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.5x10^{-8}  0.4x10^{-8}   0.4x10^{-8}  
 29 1.2 0.3 0.2  4.8 0.7   0.5 30.9/25  4.9 0.9  1.5  1.8 0.2  0.4  25.1/25 1.3 0.4 0.3  5.7 1.1  0.6  30.1/25  70.1 333.9  42.8  1.20 0.1 0.3 27.3/27 3.8x10^{-9}  0.1x10^{-9}  0.2x10^{-9}  1.5x10^{-8}  1.0x10^{-8}   0.6x10^{-8}  
 30 1.8 0.1 0.1  6.1 1.2   0.9 27.5/24  6.2 1.0  0.9  1.6 0.3  0.04 31.7/24 2.1 0.2 0.2  7.7 1.8  1.3  24.3/24  18.2 6.0     4.1  1.10 0.1 0.2 25.2/26 3.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.4x10^{-8}  0.7x10^{-8}   0.7x10^{-8}  
 31 1.6 0.1 0.1  5.4 0.4   0.4 70.0/40  2.3 0.2  0.2  1.9 0.1  0.1  59.5/40 1.9 0.1 0.1  7.2 0.7  0.6  55.8/40  25.7 6.7     4.8  1.50 0.1 0.1 60.5/42 2.6x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.0x10^{-8}  0.2x10^{-8}   0.2x10^{-8}  
 32 1.8 0.3 0.3  8.7 10.6  2.6 14.1/19  1.8 0.3  0.3  0.5 0.6  0.8  14.2/19 2.1 0.4 0.2 15.6 -9999  7.7  14.4/19  67.3 -9999    49.7  1.20 0.2 0.4 18.2/21 3.3x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  3.7x10^{-9}  4.9x10^{-9}   2.4x10^{-9}  
 33 1.5 0.7 0.5  3.4 1.7   3.4 15.6/10  2.8 0.5  0.6  1.8 1.9  1.3  16.5/10 1.7 1.7 1.0  3.7 10.6 0.5  15.9/10   5.2 2.6     1.4 -0.20 0.6 0.6 16.0/12 7.0x10^{-9}  0.7x10^{-9}  0.6x10^{-9}  7.3x10^{-9}  3.1x10^{-9}   3.1x10^{-9}  
 34 2.1 0.2 0.2  8.2 5.6   1.6 10.8/18  2.1 0.6  0.2  0.9 0.4  0.8  10.8/18 2.4 0.3 0.3  9.7 3.4  2.1  10.7/18  23.9 24.3   10.1  1.00 0.2 0.3 13.2/20 1.8x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.7x10^{-8}  1.4x10^{-8}   1.0x10^{-8}  
 35 2.0 0.2 0.2 59.8 -9999  48.6 14.9/14  2.0 0.2  0.3 -0.9 1.1  1.3  15.0/14 2.1 0.3 0.2 59.8 -9999  45.1 16.4/14  57.3 231.3  32.1  1.20 0.2 0.2 23.0/16 1.2x10^{-8}  0.1x10^{-8}  0.04x10^{-8} 1.9x10^{-8}  1.2x10^{-8}   0.7x10^{-8}  
 36 2.0 0.2 0.2  8.8 4.4   2.3 21.0/22  4.4 2.1  2.1  1.3 0.2  0.1  21.5/22 2.2 0.3 0.3 11.6 15.5 3.7  20.6/22  25.1 24.4    9.6  0.90 0.2 0.3 24.2/24 6.1x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.1x10^{-8}  0.4x10^{-8}   0.3x10^{-8}  
 37 2.2 0.2 0.2  8.0 3.1   1.3 16.4/25  2.6 0.6  0.3  1.2 0.2  0.3  19.3/25 2.6 0.3 0.2 10.8 6.2  2.4  16.1/25  20.3 14.9    6.9  0.80 0.2 0.3 21.1/27 7.6x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  6.7x10^{-9}  2.4x10^{-9}   1.7x10^{-9}  
 38 2.4 0.1 0.1 13.2 3.0   2.7 15.6/23  2.8 0.5  0.4  1.3 0.1  0.3  17.1/23 2.8 0.2 0.2 16.3 4.4  3.6  13.7/23  16.4 20.6    6.2  0.70 0.4 0.4 21.8/25 1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.4x10^{-9}  2.3x10^{-9}   2.0x10^{-9}  
 39 1.6 0.3 0.3  5.4 2.0   0.9 8.02/17  2.3 2.9  0.7  1.3 0.4  0.5  6.51/17 2.4 0.3 0.9 14.8 7.1  7.9  7.90/17  73.2 -9999    54.1  1.30 0.2 0.4 7.23/19 1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.8x10^{-8}  2.4x10^{-8}   1.4x10^{-8}  
 40 1.6 0.2 0.2  5.3 1.0   0.6 25.4/23  7.9 1.9  1.8  1.5 0.05 0.1  25.0/23 1.8 0.3 0.3  6.5 1.8  1.1  24.2/23  25.5 17.4    8.5  1.10 0.2 0.2 23.0/25 1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.6x10^{-8}   0.5x10^{-8}  
 41 1.9 0.1 0.1  6.5 1.4   0.7 46.2/31  2.7 0.4  0.3  1.6 0.1  0.1  29.2/31 2.4 0.1 0.1 12.5 2.2  2.1  30.6/31  30.3 12.0    7.7  1.20 0.1 0.1 34.6/33 3.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.8x10^{-8}  0.9x10^{-8}   0.8x10^{-8}  
 42 2.4 0.2 0.2 17.4 7.2   6.1 17.2/18  2.6 0.7  0.4  1.2 0.3  0.4  17.6/18 2.8 0.3 0.3 21.1 11.9 7.6  16.6/18  34.2 88.2   20.0  1.10 0.3 0.4 22.1/20 1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.6x10^{-8}  1.2x10^{-8}   0.6x10^{-8}  
 43 1.7 0.5 0.4  5.6 3.8   1.2 13.4/12  2.5 2.8  0.7  1.0 0.7  0.9  14.0/12 2.1 1.0 0.8  7.2 4.6  2.1  13.6/12  17.3 27.4    7.8  0.60 0.4 0.5 14.1/14 9.2x10^{-9}  0.7x10^{-9}  0.8x10^{-9}  7.4x10^{-9}  4.6x10^{-9}   3.5x10^{-9}  
 44 2.0 0.2 0.2  9.6 6.0   2.0 14.5/17  9.7 3.1  2.8  1.5 0.3  0.1  12.4/17 2.3 0.2 0.3 13.8 5.8  3.5  12.5/17  71.5 158.0  37.2  1.40 0.1 0.2 12.3/19 2.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  6.3x10^{-8}  2.6x10^{-8}   1.9x10^{-8}  
 45 2.0 0.2 0.2  8.5 1.5   1.4 29.5/23  9.7 1.5  1.8  1.4 0.1  0.1  25.4/23 2.2 0.2 0.2 10.6 1.9  1.7  26.5/23  43.8 31.4   15.4  1.20 0.1 0.2 26.1/25 1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.4x10^{-8}  1.0x10^{-8}   0.8x10^{-8}  
 46 2.5 0.3 0.3  9.1 2.6   2.5 7.41/12  2.7 1.2  0.4  0.7 0.9  1.7  7.45/12 3.1 0.8 0.6 10.7 3.7  3.1  7.41/12  13.8 18.8    6.8  0.40 0.4 0.7 9.42/14 5.8x10^{-9}  0.5x10^{-9}  0.6x10^{-9}  1.4x10^{-8}  0.8x10^{-8}   0.5x10^{-8}  
 47 2.6 0.1 0.2 43.1 -9999  24.8 15.3/19  2.5 0.3  0.2  0.8 0.4  1.8  15.1/19 3.0 0.2 0.2 27.2 13.4 7.6  15.0/19   6.9 2.4     1.5  0.02 0.4 0.4 24.9/21 1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  8.4x10^{-9}  2.5x10^{-9}   2.4x10^{-9}  
 48 2.0 0.1 0.1 11.6 1.5   1.4 38.4/25  2.1 0.3  0.2  1.5 0.1  0.2  49.3/25 2.2 0.1 0.1 13.7 2.1  1.8  36.9/25  47.2 31.6   17.0  1.40 0.1 0.1 52.1/27 3.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.4x10^{-8}  0.8x10^{-8}   0.7x10^{-8}  
 49 1.7 0.2 0.2  6.3 1.0   0.9 42.7/20  6.4 1.1  1.4  1.4 0.3  0.1  43.4/20 1.9 0.3 0.3  7.2 1.3  1.1  42.7/20  20.6 14.5    6.9  0.90 0.2 0.3 44.7/22 6.2x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.6x10^{-8}  0.4x10^{-8}   0.3x10^{-8}  
 50 1.9 0.2 0.3  8.1 4.0   2.6 12.2/14  1.9 0.2  0.2  0.7 0.6  0.9  12.6/14 2.2 0.4 0.3 10.5 5.5  3.9  12.7/14  26.2 59.5   13.9  1.10 0.3 0.4 15.7/16 9.2x10^{-9}  0.6x10^{-9}  0.7x10^{-9}  1.5x10^{-8}  1.0x10^{-8}   0.6x10^{-8}  
 51 1.9 0.1 0.1  6.5 0.6   0.5 31.5/33  2.7 0.3  0.3  1.8 0.1  0.1  55.0/33 2.1 0.1 0.1  7.8 0.8  0.7  25.6/33  17.3 4.1     3.0  1.20 0.1 0.1 42.1/35 2.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.3x10^{-8}  0.3x10^{-8}   0.3x10^{-8}  
 52 2.0 0.1 0.2  8.8 3.5   2.0 52.6/25  2.0 0.2  0.1  1.2 0.2  0.3  51.1/25 2.3 0.1 0.1 13.9 4.9  3.7  50.0/25  45.6 56.8   19.4  1.30 0.1 0.2 58.1/27 2.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.3x10^{-8}  1.7x10^{-8}   1.1x10^{-8}  
 53 2.5 0.2 0.2  9.4 2.5   1.8 18.3/18  3.5 0.3  0.2  2.1 0.4  0.5  22.1/18 3.1 0.4 0.3 11.1 3.5  2.3  17.4/18   9.1 6.3     2.8  0.30 0.4 0.5 24.5/20 1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.0x10^{-8}  0.8x10^{-8}   0.5x10^{-8}  
 54 2.3 0.1 0.1 10.5 2.5   2.2 27.0/23  3.3 0.5  0.5  1.7 0.5  0.2  25.8/23 2.6 0.2 0.2 12.6 3.3  2.7  22.8/23  17.6 11.2    5.8  0.90 0.2 0.3 27.2/25 1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.2x10^{-8}  0.9x10^{-8}   0.4x10^{-8}  
 55 2.1 0.1 0.1 13.4 2.4   2.4 21.6/20 14.7 2.4  2.1  1.5 0.1  0.1  14.4/20 2.4 0.2 0.2 16.7 3.5  3.1  17.8/20 204.5 -9999   137.6  1.40 0.1 0.1 18.4/22 1.8x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.6x10^{-8}  1.9x10^{-8}   2.1x10^{-8}  
 56 2.2 0.1 0.2 11.0 2.4   2.4 32.2/25 10.9 1.8  1.6  1.4 0.1  0.04 25.8/25 2.5 0.2 0.2 13.3 3.2  2.7  26.7/25  43.4 31.2   16.1  1.20 0.1 0.2 24.6/27 9.2x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.8x10^{-8}  0.6x10^{-8}   0.4x10^{-8}  
 57 1.5 0.3 0.2  5.7 1.3   0.8 26.4/22  4.9 1.2  1.1  1.8 0.2  0.3  19.2/22 1.8 0.4 0.4  7.5 2.3  1.5  24.8/22  56.9 82.8   26.5  1.20 0.1 0.2 20.0/24 1.3x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 3.9x10^{-8}  1.5x10^{-8}   1.0x10^{-8}  
 58 2.4 0.2 0.3 15.7 8.9   8.2 15.2/14  3.2 0.7  0.8  1.7 0.4  0.3  11.7/14 2.8 0.3 0.2 19.6 13.4 9.3  13.0/14  22.6 121.7  12.9  1.10 0.4 0.6 15.7/16 7.9x10^{-9}  0.6x10^{-9}  0.7x10^{-9}  1.6x10^{-8}  1.9x10^{-8}   0.6x10^{-8}  
 59 2.2 0.1 0.1 10.6 2.0   2.1 31.3/23  3.5 0.4  0.5  2.0 0.3  0.3  28.8/23 2.5 0.2 0.2 12.8 2.5  2.4  26.3/23  28.1 16.7   10.1  1.20 0.2 0.2 29.9/25 2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.5x10^{-8}  1.3x10^{-8}   1.1x10^{-8}  
 60 2.2 0.2 0.4 60.0 -9999  54.8 5.56/8   2.3 0.2  0.4 -1.9 2.9  -9999  5.51/8  2.5 0.4 0.4 60.0 -9999  54.4 6.15/8    8.5 17.6    3.6  0.40 0.7 0.8 8.02/10 8.8x10^{-9}  1.3x10^{-9}  1.1x10^{-9}  3.6x10^{-9}  2.5x10^{-9}   2.4x10^{-9}  
 61 1.4 0.1 0.1  4.6 0.5   0.4 45.6/24  2.2 1.3  0.8  1.6 0.2  0.1  42.8/24 1.5 0.2 0.2  5.5 1.0  0.6  45.9/24  51.0 64.0   23.4  1.40 0.1 0.2 44.4/26 1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.8x10^{-8}  1.0x10^{-8}   0.8x10^{-8}  
 62 1.9 0.2 0.2 10.8 10.4  3.3 25.4/22  1.8 0.2  0.2  0.7 0.3  0.4  25.8/22 2.2 0.2 0.2 23.9 23.6 10.9 25.1/22  54.6 204.0  29.1  1.20 0.2 0.2 35.9/24 9.4x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  2.8x10^{-8}  1.6x10^{-8}   0.8x10^{-8}  
 63 2.9 0.3 2.9 58.1 -9999  58.1 0.28/2   2.9 0.3  0.5  1.0 -9999  1.0  0.28/2  3.5 -9999 3.5  3.5 -9999  -9999  0.85/2    2.8 2.4     0.6 -2.00 1.5 -9999 0.16/4  2.1x10^{-9}  0.5x10^{-9}  0.3x10^{-9}  5.1x10^{-9}  3.5x10^{-9}   3.5x10^{-9}  
 64 2.3 0.1 0.1 10.9 2.4   2.3 39.9/29  3.1 0.6  0.4  1.4 0.1  0.1  37.9/29 2.7 0.1 0.1 14.7 3.3  2.8  32.2/29  32.7 17.0   10.0  1.10 0.1 0.1 38.1/31 2.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.8x10^{-8}  0.7x10^{-8}   0.5x10^{-8}  
 65 2.4 0.1 0.1 24.9 8.0   6.6 30.9/20  2.5 0.7  0.4  1.3 0.3  0.3  29.1/20 2.7 0.2 0.2 30.3 12.7 8.9  27.8/20  14.6 34.2    5.7  0.80 0.5 0.4 35.0/22 6.2x10^{-9}  0.5x10^{-9}  0.4x10^{-9}  1.1x10^{-8}  0.8x10^{-8}   0.3x10^{-8}  
 66 2.0 0.2 0.3 52.0 -9999   8.7 3.92/4   2.1 0.4  0.2 -2.8 3.6  -9999  3.75/4  2.2 0.8 0.5 43.3 -9999  38.5 4.30/4   25.3 -9999    20.3  0.90 0.5 1.4 5.15/6  3.3x10^{-9}  0.6x10^{-9}  0.8x10^{-9}  2.4x10^{-9}  8.6x10^{-9}   -9999          
 67 0.8 0.8 0.8  3.4 1.6   0.3 1.87/7   3.5 0.6  0.4  3.5 -9999  3.2  1.89/7  0.6 1.1 0.6  3.9 -9999  0.4  1.86/7    6.9 8.5     2.6 -0.10 0.8 0.8 2.30/9  3.8x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  3.5x10^{-9}  2.5x10^{-9}   2.5x10^{-9}  
 68 2.3 0.4 0.3 60.0 -9999  60.0 0.82/1   2.3 1.1  0.5 -1.9 1.9  -9999  0.81/1  2.7 0.6 0.6 60.0 -9999  60.0 0.92/1    4.5 9.8     2.1 -0.40 1.4 1.7 1.05/3  1.8x10^{-9}  0.4x10^{-9}  0.3x10^{-9}  2.0x10^{-9}  2.5x10^{-9}   -9999          
 69 2.0 0.3 0.4 17.9 -9999  12.3 4.94/9   2.0 0.4  0.4 -0.3 1.5  2.0  4.95/9  2.3 0.4 0.3 59.6 -9999  52.6 5.14/9   35.7 -9999    26.7  1.10 0.4 0.8 6.93/11 2.7x10^{-9}  0.3x10^{-9}  0.4x10^{-9}  2.1x10^{-9}  5.7x10^{-9}   -9999          
 70 1.8 0.3 0.2 10.5 33.4  2.1 9.64/10  1.7 0.5  0.4  0.8 0.6  0.7  10.8/10 2.1 0.3 0.4 22.4 -9999  11.4 9.89/10  85.2 -9999    52.2  1.30 0.2 0.2 11.9/12 8.4x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  3.7x10^{-8}  2.3x10^{-8}   1.3x10^{-8}  
 71 1.6 0.5 0.4  5.3 8.0   1.4 4.39/5   1.9 3.1  0.8  1.1 0.9  1.7  4.83/5  1.9 0.4 0.6  6.4 10.8 2.2  4.60/5   16.5 66.4    9.5  1.00 0.5 0.8 5.25/7  3.5x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  5.9x10^{-9}  4.1x10^{-9}   2.4x10^{-9}  
 72 1.5 0.2 0.2  9.3 3.4   2.4 10.9/14  1.1 0.4  0.5  1.2 0.3  0.3  14.7/14 1.6 0.3 0.2 12.7 5.0  3.4  9.98/14  72.1 134.9  34.7  1.30 0.2 0.2 15.5/16 4.7x10^{-9}  0.3x10^{-9}  0.2x10^{-9}  2.6x10^{-8}  1.0x10^{-8}   0.7x10^{-8}  
 73 2.6 0.2 0.2 13.3 3.6   3.3 52.1/23  3.6 0.3  0.3  2.0 0.5  0.4  52.5/23 3.1 0.3 0.3 15.2 4.9  4.0  50.0/23   8.8 4.5     2.3  0.30 0.4 0.4 55.9/25 5.1x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  4.1x10^{-9}  1.4x10^{-9}   1.1x10^{-9}  
 74 1.7 0.5 1.7  6.7 -9999   6.7 14.6/12  0.3 -9999  0.3  1.6 0.4  0.3  14.0/12 2.1 0.5 2.1 21.0 -9999  18.0 14.3/12 240.0 -9999   232.5  1.60 0.2 1.2 14.1/14 1.1x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  < 10^{-90}   -9999           -9999          
 75 2.0 0.3 0.2  8.6 16.9  1.7 7.09/12  2.1 0.9  0.4  1.2 0.3  0.5  7.94/12 2.4 0.3 0.4 20.0 14.3 10.7 6.69/12  49.3 165.7  28.9  1.30 0.2 0.3 9.16/14 8.6x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.8x10^{-8}  1.1x10^{-8}   0.6x10^{-8}  
 76 1.6 0.2 0.2  5.7 0.9   0.7 26.5/22  7.4 1.9  1.9  1.6 0.2  0.1  27.9/22 1.7 0.2 0.2  6.9 1.4  1.0  26.2/22  33.1 25.3   11.9  1.20 0.2 0.2 27.5/24 1.6x10^{-8}  0.1x10^{-8}  0.03x10^{-8} 2.8x10^{-8}  0.8x10^{-8}   0.7x10^{-8}  
 77 2.0 0.2 0.2 15.8 4.6   4.0 20.7/11  1.9 0.3  0.3  0.1 1.0  1.1  20.7/11 2.2 0.3 0.3 38.6 -9999  21.6 21.0/11 500.0 -9999   448.1  1.40 0.1 0.2 23.6/13 9.4x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  5.3x10^{-8}  1.4x10^{-8}   2.7x10^{-8}  
 78 2.1 0.2 0.3  9.5 3.1   2.9 25.0/21  2.2 1.4  0.4  1.0 0.3  0.3  22.6/21 2.4 0.3 0.3 13.2 6.4  3.8  23.9/21  96.3 -9999    65.1  1.20 0.1 0.2 24.6/23 1.8x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.0x10^{-8}  2.7x10^{-8}   1.8x10^{-8}  
 79 2.5 0.2 0.2 13.6 3.9   2.8 28.8/22  3.4 0.7  0.7  1.5 0.5  0.2  25.8/22 2.9 0.3 0.3 16.7 7.0  4.0  25.7/22  31.0 25.0   12.8  1.00 0.2 0.2 29.3/24 2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.5x10^{-8}  1.8x10^{-8}   1.4x10^{-8}  
 80 2.1 0.1 0.1  9.2 1.9   1.6 24.0/26  8.4 1.7  1.8  1.3 0.1  0.1  25.2/26 2.3 0.2 0.2 11.3 2.6  2.1  21.6/26  35.8 19.7   11.1  1.00 0.1 0.1 23.1/28 1.2x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.8x10^{-8}  0.7x10^{-8}   0.6x10^{-8}  
 81 2.3 0.1 0.1 12.8 1.8   1.7 48.1/48  3.3 0.5  0.4  1.1 0.2  0.1  62.7/48 2.8 0.2 0.2 15.8 2.6  2.2  44.9/48  27.3 9.4     7.0  0.70 0.1 0.1 60.5/50 2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.4x10^{-8}  0.9x10^{-8}   0.8x10^{-8}  
 82 2.1 0.1 0.1 10.9 1.4   1.2 41.6/34  3.5 0.5  0.9  1.5 0.1  0.3  61.9/34 2.5 0.2 0.2 13.2 1.9  1.7  41.4/34  35.7 18.0   11.4  0.90 0.1 0.1 56.0/36 1.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.4x10^{-8}  0.7x10^{-8}   0.6x10^{-8}  
 83 0.5 0.7 0.5  4.1 1.5   0.7 3.41/2   0.2 1.3  0.2  0.9 0.3  0.3  2.71/2  0.5 3.0 0.5  5.4 2.4  1.2  3.13/2  160.3 -9999   147.5  1.00 0.3 0.7 3.33/4  2.5x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  9.4x10^{-9}  7.6x10^{-9}   7.1x10^{-9}  
 84 2.2 0.2 0.2  9.2 1.8   1.6 45.2/44  4.0 0.4  0.5  1.3 0.3  0.2  48.0/44 2.9 0.3 0.3 12.2 3.2  2.3  41.9/44  21.3 7.1     4.9  0.60 0.1 0.1 46.9/46 1.4x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 3.4x10^{-8}  0.7x10^{-8}   0.6x10^{-8}  
 85 1.5 0.1 0.1  6.0 0.7   0.4 40.1/43  5.6 1.0  1.1  1.2 0.1  0.1  44.8/43 1.7 0.2 0.2  7.1 1.0  0.8  40.5/43  19.8 7.5     4.7  0.70 0.1 0.2 44.7/45 8.6x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  7.9x10^{-9}  1.5x10^{-9}   1.3x10^{-9}  
 86 2.3 0.2 0.2 14.3 2.3   2.2 54.1/43 12.2 2.4  2.9  1.1 0.5  0.1  50.3/43 2.6 0.3 0.3 17.5 3.4  2.9  47.5/43  54.7 29.4   16.9  0.90 0.1 0.1 46.7/45 1.2x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.9x10^{-8}  0.5x10^{-8}   0.4x10^{-8}  
 87 1.8 0.2 0.2  6.9 2.1   1.3 24.6/31  2.4 0.6  0.4  1.2 0.2  0.2  31.2/31 2.2 0.2 0.3  9.2 4.3  2.4  24.1/31  15.4 7.3     4.2  0.70 0.2 0.2 28.6/33 1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.1x10^{-8}  0.3x10^{-8}   0.2x10^{-8}  
 88 2.0 0.1 0.1 10.9 1.3   1.2 37.3/39 10.5 1.3  1.4  1.3 0.1  0.1  38.3/39 2.4 0.2 0.2 13.0 1.8  1.3  31.7/39  52.9 25.9   15.3  1.10 0.1 0.1 37.8/41 1.4x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 3.1x10^{-8}  0.7x10^{-8}   0.6x10^{-8}  
 89 1.7 0.1 0.1 10.4 1.7   1.6 46.4/44 12.7 2.3  2.4  1.3 0.1  0.1  31.4/44 1.9 0.2 0.1 14.6 2.5  2.2  37.5/44 190.6 -9999    94.2  1.30 0.1 0.1 34.0/46 7.9x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  2.1x10^{-8}  0.5x10^{-8}   0.5x10^{-8}  
 90 2.1 0.1 0.1 13.8 4.2   3.1 43.4/43  2.3 0.9  0.4  1.2 0.2  0.1  36.7/43 2.4 0.2 0.2 21.0 6.4  5.0  37.8/43 119.4 203.3  55.6  1.10 0.1 0.1 39.0/45 5.0x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.5x10^{-8}  0.5x10^{-8}   0.4x10^{-8}  
 91 1.6 0.2 0.2  5.6 1.4   0.7 35.9/26  2.7 1.2  0.7  1.3 0.2  0.2  24.6/26 2.6 0.2 0.2 22.7 10.8 7.0  30.4/26  85.5 396.0  48.8  1.30 0.1 0.2 27.9/28 1.2x10^{-8}  0.03x10^{-8} 0.04x10^{-8} 2.8x10^{-8}  1.6x10^{-8}   1.0x10^{-8}  
 92 2.1 0.2 0.2  8.8 2.0   1.6 31.1/23  4.0 1.5  1.6  1.5 0.2  0.2  24.3/23 2.6 0.3 0.4 15.9 8.5  5.6  28.0/23  90.7 231.9  46.6  1.20 0.1 0.1 24.9/25 1.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 4.4x10^{-8}  1.9x10^{-8}   1.3x10^{-8}  
 93 2.0 0.3 0.3  8.0 -9999   2.1 16.4/12  2.1 0.2  0.3  0.4 0.9  1.4  16.6/12 2.4 0.4 0.5 15.5 -9999  9.0  16.8/12  14.7 12.6    6.0  0.80 0.3 0.4 18.6/14 9.0x10^{-9}  0.7x10^{-9}  0.7x10^{-9}  2.4x10^{-8}  0.8x10^{-8}   0.7x10^{-8}  
 94 1.7 0.2 0.1  9.0 2.5   1.6 19.2/16 10.0 3.1  2.9  1.7 0.3  0.4  18.8/16 1.8 0.3 0.2 11.2 2.7  2.2  18.3/16  76.9 198.7  38.2  1.20 0.2 0.2 20.9/18 2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.8x10^{-8}  1.3x10^{-8}   0.8x10^{-8}  
 95 3.1 0.3 0.4 13.9 3.6   2.7 12.1/11  3.3 0.3  0.2  1.5 0.3  0.2  13.0/11 3.9 0.3 0.6 15.6 4.7  2.4  11.9/11  98.3 288.5  49.4  1.10 0.2 0.2 20.3/13 1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.2x10^{-8}  0.9x10^{-8}   0.6x10^{-8}  
 96 2.4 0.4 0.3 14.6 4.3   3.5 8.84/11  4.9 1.1  1.4  2.1 0.4  0.8  8.33/11 2.8 0.7 0.5 17.4 6.3  4.6  8.06/11  43.5 44.6   19.5  1.00 0.2 0.3 9.50/13 1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.2x10^{-8}  0.8x10^{-8}   0.6x10^{-8}  
 97 2.4 0.3 0.2 15.6 3.7   2.9 22.3/19  0.5 1.5  0.3  1.4 0.1  0.1  25.1/19 2.7 0.5 0.4 18.9 5.3  3.9  22.1/19  71.1 79.4   30.2  1.10 0.2 0.2 25.4/21 1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.2x10^{-8}  1.0x10^{-8}   0.5x10^{-8}  
 98 2.0 0.2 0.2  8.7 2.1   1.6 23.2/19  7.0 1.4  1.8  1.3 0.4  0.5  28.3/19 2.1 0.4 0.3 10.0 3.0  2.0  24.0/19  21.4 12.1    7.0  0.80 0.2 0.3 27.3/21 6.5x10^{-9}  0.3x10^{-9}  0.4x10^{-9}  1.0x10^{-8}  0.2x10^{-8}   0.2x10^{-8}  
 99 2.1 0.2 0.2 10.9 1.6   1.4 29.2/31  6.6 1.3  0.8  2.1 0.1  0.3  28.4/31 2.3 0.2 0.2 13.2 2.2  1.8  25.4/31  38.4 12.7    8.7  1.00 0.1 0.1 29.0/33 1.7x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 3.6x10^{-8}  0.5x10^{-8}   0.5x10^{-8}  
100 3.1 0.2 0.4 15.5 9.4   5.0 2.89/6   3.1 0.2  0.2  1.9 0.3  0.6  2.13/6  3.7 0.4 0.3 20.6 13.9 8.8  3.35/6   46.2 117.5  27.6  1.10 0.3 0.4 9.52/8  5.4x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  1.1x10^{-8}  0.7x10^{-8}   0.4x10^{-8}  
101 2.0 0.1 0.1  8.4 0.8   0.7 56.5/55  3.2 0.8  0.5  1.2 0.1  0.1  102./55 2.3 0.1 0.1  9.9 1.1  0.9  58.5/55  18.8 3.3     2.7  0.70 0.1 0.1 78.0/57 1.1x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.5x10^{-8}  0.2x10^{-8}   0.1x10^{-8}  
102 1.8 0.1 0.1  8.0 1.5   0.8 27.8/35  7.7 1.1  1.1  1.2 0.1  0.05 39.0/35 2.1 0.2 0.2  9.5 2.0  1.1  29.5/35  22.6 8.0     5.4  0.80 0.1 0.1 37.4/37 8.7x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  6.6x10^{-9}  1.3x10^{-9}   1.2x10^{-9}  
103 2.6 0.2 0.2  9.0 0.8   0.5 40.3/47  9.0 0.6  0.7  1.0 0.1  0.04 71.1/47 3.4 0.4 0.3 10.5 0.7  0.7  37.8/47  19.3 2.7     2.4  0.40 0.1 0.1 49.3/49 2.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.5x10^{-8}  0.3x10^{-8}   0.3x10^{-8}  
104 1.9 0.3 0.3  9.7 2.1   1.7 7.62/8   9.4 1.8  0.9  1.2 0.4  0.1  7.39/8  2.1 0.5 0.4 11.1 2.7  2.1  7.70/8   28.7 19.5   10.6  0.80 0.2 0.2 9.97/10 7.2x10^{-9}  0.6x10^{-9}  0.6x10^{-9}  8.1x10^{-9}  2.8x10^{-9}   2.3x10^{-9}  
105 2.4 0.3 0.3 11.9 2.8   2.3 10.8/13  3.7 0.4  0.3  2.3 0.4  0.4  12.6/13 3.1 0.8 0.6 13.9 3.9  3.1  9.98/13  22.6 11.1    7.8  0.60 0.2 0.2 12.8/15 1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-8}  0.7x10^{-8}   0.7x10^{-8}  
106 2.2 0.5 0.4 12.3 1.9   1.4 11.4/10 11.2 1.8  1.7  1.0 0.6  0.2  11.3/10 2.4 0.9 0.6 14.5 2.1  1.4  11.3/10  47.3 23.0   13.1  0.80 0.2 0.2 13.8/12 2.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.4x10^{-8}  1.1x10^{-8}   0.9x10^{-8}  
107 1.9 0.2 0.2 17.0 3.7   3.1 27.5/16  0.4 0.9  0.3  1.3 0.1  0.2  19.6/16 1.9 0.3 0.2 21.3 6.3  4.4  24.2/16 500.0 -9999   290.6  1.40 0.1 0.1 23.1/18 1.0x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 4.1x10^{-8}  0.6x10^{-8}   0.8x10^{-8}  
108 2.0 0.2 0.1 11.1 1.1   1.0 26.1/25  9.5 1.4  1.3  1.9 0.2  0.3  22.7/25 2.1 0.2 0.2 12.8 1.5  1.3  22.4/25  50.2 17.5   11.7  1.20 0.1 0.1 22.3/27 2.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.3x10^{-8}  0.4x10^{-8}   0.4x10^{-8}  
109 1.1 0.4 0.3  5.1 0.9   0.6 18.5/13  5.3 1.0  0.9  1.9 0.5  0.7  15.6/13 1.0 0.6 0.4  6.0 1.3  0.8  17.8/13  32.1 93.7   16.7  0.80 0.3 0.4 18.1/15 7.5x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  5.4x10^{-9}  5.4x10^{-9}   2.2x10^{-9}  
110 1.7 0.4 0.4  6.5 2.2   1.2 10.1/12  1.1 -9999  1.1  1.1 0.1  0.1  11.0/12 1.9 0.8 0.6  8.1 6.1  1.9  10.0/12  33.3 -9999    18.0  0.70 0.3 0.4 10.2/14 1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.1x10^{-9}  2.4x10^{-9}   -9999          
111 1.7 0.4 0.3 14.3 -9999   6.4 5.00/6   1.6 0.4  0.6  0.1 0.7  1.0  5.00/6  1.8 0.5 0.4 60.0 -9999  49.2 4.91/6  500.0 -9999   464.1  1.00 0.2 0.3 9.76/8  3.5x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  4.2x10^{-10} -9999           2.5x10^{-10} 
112 1.6 0.2 0.1  6.3 1.1   0.7 53.3/42  4.0 0.8  0.9  1.4 0.2  0.1  37.4/42 2.2 0.2 0.2 10.6 2.7  2.2  43.6/42  41.8 19.8   11.7  1.10 0.1 0.1 33.5/44 3.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.0x10^{-8}  0.4x10^{-8}   0.4x10^{-8}  
113 1.9 0.3 0.3  6.7 3.0   0.9 34.3/35  2.7 0.7  0.4  1.2 0.2  0.2  27.5/35 2.7 0.2 0.3 19.4 13.4 9.0  30.0/35  20.8 17.4    7.1  0.80 0.2 0.2 32.0/37 7.0x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  3.1x10^{-9}  1.5x10^{-9}   0.9x10^{-9}  
114 1.9 0.1 0.1  7.8 1.1   0.7 59.2/46  3.4 0.6  0.6  1.4 0.1  0.1  77.5/46 2.3 0.2 0.2 10.3 1.6  1.2  53.1/46  27.6 8.0     5.9  0.90 0.1 0.1 61.1/48 2.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.4x10^{-8}  0.2x10^{-8}   0.2x10^{-8}  
115 1.7 0.1 0.1  5.8 0.7   0.5 39.5/43  3.3 0.5  0.5  1.4 0.1  0.1  36.2/43 2.1 0.3 0.2  7.4 1.8  1.0  36.1/43  20.3 6.7     4.4  0.80 0.1 0.1 34.5/45 3.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.3x10^{-8}   0.3x10^{-8}  
116 1.9 0.1 0.1  8.3 0.8   0.7 113./66  3.9 0.2  0.2  1.8 0.2  0.1  86.2/66 2.3 0.1 0.1 10.9 1.1  1.0  82.2/66  30.6 5.3     4.4  1.10 0.1 0.1 67.3/68 3.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-8}  0.2x10^{-8}   0.2x10^{-8}  
117 2.1 0.2 0.2 12.1 8.0   3.2 13.0/12  2.1 0.8  0.4  0.9 0.3  0.9  16.3/12 2.4 0.4 0.3 14.9 5.3  4.1  12.4/12  37.2 48.0   20.3  1.00 0.2 0.3 15.9/14 7.8x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  6.6x10^{-9}  3.9x10^{-9}   2.8x10^{-9}  
118 2.2 0.2 0.2 11.4 3.8   2.9 18.2/16  2.9 1.5  0.8  1.2 0.3  0.3  17.6/16 2.6 0.4 0.4 14.1 12.4 2.3  16.4/16  37.4 67.7   19.5  0.90 0.2 0.3 17.4/18 6.2x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  3.6x10^{-9}  2.7x10^{-9}   1.5x10^{-9}  
119 1.6 0.3 0.2  6.1 1.2   0.8 35.9/21  4.1 1.0  1.2  1.2 0.3  0.2  35.5/21 2.0 0.6 0.5  7.7 2.1  1.4  35.5/21  20.6 10.4    5.9  0.60 0.2 0.2 35.1/23 3.6x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  3.2x10^{-8}  0.9x10^{-8}   0.7x10^{-8}  
120 1.4 0.3 0.2  6.2 1.9   1.1 27.1/13  1.3 57.7 1.3  1.1 0.2  0.4  27.2/13 1.5 0.4 0.3  8.0 4.4  1.8  26.9/13 475.9 -9999   444.2  1.20 0.1 0.3 27.5/15 7.3x10^{-9}  0.4x10^{-9}  0.5x10^{-9}  5.1x10^{-9}  3.4x10^{-9}   3.7x10^{-9}  
121 1.9 0.1 0.2 11.0 3.1   3.0 34.6/29  1.9 0.7  0.4  1.3 0.1  0.2  22.6/29 2.1 0.2 0.2 15.5 3.5  3.1  27.6/29 500.0 -9999   399.1  1.40 0.1 0.1 24.8/31 2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.1x10^{-8}  0.8x10^{-8}   1.7x10^{-8}  
122 1.9 0.1 0.1  7.7 1.5   0.9 53.6/44  2.9 0.4  0.4  1.5 0.1  0.1  44.8/44 2.3 0.1 0.1 11.4 2.0  1.8  40.1/44  26.5 9.9     6.6  1.00 0.1 0.1 44.3/46 3.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.6x10^{-8}  0.3x10^{-8}   0.3x10^{-8}  
123 2.4 0.1 0.1 11.8 2.6   2.3 50.9/48  3.0 0.4  0.3  1.1 0.1  0.1  43.2/48 3.0 0.2 0.2 18.1 4.7  3.5  40.3/48  20.2 7.3     4.7  0.70 0.1 0.2 55.1/50 2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.2x10^{-8}  0.3x10^{-8}   0.2x10^{-8}  
124 1.9 0.2 0.2  6.9 1.7   1.0 33.4/32  2.3 0.4  0.2  1.1 0.2  0.3  41.3/32 2.3 0.3 0.3  8.5 3.4  1.8  34.5/32  12.9 4.8     3.1  0.60 0.2 0.2 40.6/34 10.0x10^{-9} 0.5x10^{-9}  0.5x10^{-9}  4.9x10^{-9}  1.2x10^{-9}   1.0x10^{-9}  
125 1.4 0.3 0.3  4.7 0.8   0.5 16.6/25  4.2 0.5  0.7  1.6 0.3  0.4  13.0/25 1.6 1.7 0.5  5.6 7.8  0.7  16.1/25  15.6 9.9     4.8  0.50 0.3 0.3 14.7/27 1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-9}  1.2x10^{-9}   0.9x10^{-9}  


==> tab6.txt <==
Title: Broadband Spectral Investigations of Magnetar Bursts
Authors: Demet Kirmizibayrak, Sinem Sasmaz Mus, Yuki Kaneko and Ersin Gogus
Table: Spectral Properties of SGR 1806-20 Bursts
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     ID               Burst ID
   5-  7 F3.1   keV     bbkt1            BB+BB kT 1
   9- 12 F4.2   keV     bbkt1up          BB+BB kT 1 upper bound error
  14- 17 F4.2   keV     bbkt1low         BB+BB kT 1 lower bound error
  19- 22 F4.1   keV     bbkt2            BB+BB kT 2
  24- 27 A4     keV     bbkt2up          BB+BB kT 2 upper bound error
  29- 32 F4.1   keV     bbkt2low         BB+BB kT 2 lower bound error
  34- 41 A8     ---     bbchidof         BB+BB chi-squared/DOF
  43- 49 F7.4   keV     bpkt             BB+PO kT
  51- 54 A4     keV     bpktup           BB+PO kT upper bound error
  56- 61 F6.4   keV     bpktlow          BB+PO kT lower bound error
  63- 67 F5.2   ---     bppho            BB+PO power law photon index
  69- 72 A4     ---     bpphoup          BB+PO power law photon index upper bound error
  74- 77 F4.2   ---     bppholow         BB+PO power law photon index lower bound error
  79- 86 A8     ---     bpchidof         BB+PO chi-squared/DOF
  88- 90 F3.1   keV     lbkt1            LB+LB kT 1
  92- 94 A3     keV     lbkt1up          LB+LB kT 1 upper bound error
  96- 98 F3.1   keV     lbkt1low         LB+LB kT 1 lower bound error
 100-103 F4.1   keV     lbkt2            LB+LB kT 2
 105-108 A4     keV     lbkt2up          LB+LB kT 2 upper bound error
 110-113 F4.1   keV     lbkt2low         LB+LB kT 2 lower bound error
 115-122 A8     ---     lbchidof         LB+LB chi-squared/DOF
 124-128 F5.1   keV     compthcut        COMPT cut-off energy
 130-132 A3     keV     compthcutup      COMPT cut-off energy upper bound error
 134-138 F5.1   keV     compthcutlow     COMPT cut-off energy lower bound error
 140-144 F5.2   ---     comptpho         COMPT power law photon index
 146-149 F4.2   ---     comptphoup       COMPT power law photon index upper bound error
 151-154 F4.2   ---     comptpholow      COMPT power law photon index lower bound error
 156-163 A8     ---     comptchidof      COMPT chi-squared/DOF
 165-176 A12    mW/m2   comptpcaflux     COMPT PCA Flux
 178-189 A12    mW/m2   comptpcafluxup   COMPT PCA Flux Upper Bound Error
 191-202 A12    mW/m2   comptpcafluxlow  COMPT PCA Flux Lower Bound Error
 204-215 A12    mW/m2   compthxtflux     COMPT HEXTE Flux
 217-228 A12    mW/m2   compthxtfluxup   COMPT HEXTE Flux Upper Bound Error
 230-241 A12    mW/m2   compthxtfluxlow  COMPT HEXTE Flux Lower Bound Error
--------------------------------------------------------------------------------
Note (1): PCA Flux Energy Range: 2-30 keV
Note (2): HEXTE Flux Energy Range: 15-250 keV
Note (3): All errors are reported at 1 sigma
Note (4): The number of free parameters are the same for BB+BB, BB+PO and LB+LB models and is 4 for each model and 6 for PCA and HEXTE joint spectral analysis. The number of free parameters is 3 for the COMPT model and is 4 in joint spectral analysis. See Section 3 for a list of free model parameters.
Note (5): Note that for a some bursts, one normalization term was fixed to provide a more reliable fit and therefore the number of free parameters and the corresponding degrees of freedom may differ.
--------------------------------------------------------------------------------
  1 2.7 0.20 0.20 11.6 1.6   1.6 54.0/31   4.5000 0.3  0.3000  2.10 0.1  0.10 49.0/32  3.3 0.3 0.3 14.1 2.0   1.9 47.5/31   30.7 -9999  30.7  0.90 0.10 0.10 49.4/33  3.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.1x10^{-8}  0.5x10^{-8}  0.5x10^{-8}  
  2 2.6 0.50 0.40  9.6 1.5   1.3 25.2/16   8.2000 1.5  2.5000  1.20 0.9  0.20 25.2/15  3.0 0.7 0.8 10.7 2.8   1.7 24.8/16   22.3 -9999  22.3  0.50 0.20 0.20 24.6/17  2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.2x10^{-8}  0.6x10^{-8}  0.6x10^{-8}  
  3 2.6 0.30 0.30 14.9 4.3   3.5 7.68/13   3.9000 1.1  0.7000  1.50 0.3  0.30 12.4/14  3.0 0.4 0.4 17.4 5.4   3.8 8.36/14   69.0 -9999  69.0  1.10 0.20 0.20 12.3/15  1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.8x10^{-8}  0.7x10^{-8}  0.5x10^{-8}  
  4 3.1 0.70 1.00 23.1 -9999  17.7 0.35/3    3.9000 2.0  0.5000  1.60 2.2  0.80 0.36/3   4.1 -9999 4.1 10.5 43.3  7.1 0.48/3    16.1 -9999  16.1  0.50 0.30 0.30 0.88/5   1.7x10^{-9}  0.2x10^{-9}  0.4x10^{-9}  2.7x10^{-9}  3.3x10^{-9}  1.4x10^{-9}  
  5 2.7 0.10 0.10 10.0 0.6   0.6 55.7/63   8.8000 0.5  0.5000  1.00 0.2  0.10 81.5/63  3.2 0.3 0.3 11.5 0.8   0.8 53.9/63   21.9 -9999  21.9  0.40 0.10 0.10 57.9/65  9.1x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
  6 3.1 0.70 0.60 12.2 1.7   1.6 23.6/16   4.9000 0.8  0.6000  1.80 0.3  0.20 23.3/16  5.0 -9999 1.7 13.5 0.5   0.6 20.4/17   37.1 -9999  37.1  0.60 0.20 0.20 22.6/17  8.0x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.3x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
  7 2.5 0.30 0.30 10.7 1.7   1.5 18.8/20   4.6000 0.7  0.5000  2.10 0.2  0.20 19.4/21  2.9 0.5 0.4 12.5 2.4   2.0 17.1/20   34.5 -9999  34.5  1.00 0.20 0.20 16.8/22  1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.9x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
  8 2.4 0.10 0.10 12.4 1.9   1.7 33.1/29   4.1000 0.6  0.5000  1.60 0.1  0.10 35.1/30  2.8 0.2 0.2 15.3 2.6   2.3 30.0/29   64.2 -9999  64.2  1.20 0.10 0.10 34.0/31  1.5x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.7x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
  9 2.1 0.30 0.30 15.2 2.8   2.3 14.7/24  12.9000 6.1  3.4000  1.10 0.4  0.20 14.1/24  2.2 0.3 0.4 19.0 4.1   3.1 14.3/25  106.5 -9999 106.5  0.90 0.20 0.20 15.9/26  3.3x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  8.9x10^{-9}  2.5x10^{-9}  2.1x10^{-9}  
 10 2.6 0.20 0.20 12.9 1.3   1.3 41.3/34   7.6000 1.6  1.4000  1.50 0.1  0.10 51.0/35  3.0 0.3 0.3 15.1 1.7   1.6 36.9/34   46.3 -9999  46.3  0.90 0.10 0.10 39.1/36  1.2x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.4x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 11 2.5 0.40 0.30  9.8 2.9   2.5 6.34/9    3.5000 0.6  0.4000  2.30 0.4  0.30 9.76/10  3.0 0.4 0.5 10.9 3.6   2.5 6.96/10   22.8 -9999  22.8  0.90 0.30 0.40 9.97/11  1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.3x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
 12 2.8 0.30 0.30 12.8 4.0   3.2 8.73/14   4.0000 0.9  0.8000  1.30 0.6  0.40 10.8/14  3.4 0.6 0.5 15.4 7.5   4.4 8.89/14   17.6 -9999  17.6  0.50 0.30 0.40 12.0/16  2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.1x10^{-8}  0.6x10^{-8}  0.4x10^{-8}  
 13 2.3 0.30 0.20 19.1 5.0   4.1 10.6/13   2.1000 1.2  0.5000  0.60 0.5  1.50 10.3/12  2.6 0.5 0.4 24.2 9.3   6.3 10.4/13  500.0 -9999 500.0  1.20 0.10 0.10 11.7/14  1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.4x10^{-8}  0.8x10^{-8}  1.3x10^{-8}  
 14 1.9 0.70 0.60  5.6 2.2   1.0 12.3/15   4.4000 1.1  1.2000  1.40 1.3  0.40 10.6/14  3.4 0.9 0.7 17.1 18.7 10.2 11.2/14   13.8 -9999  13.8  0.40 0.40 0.50 11.9/16  6.0x10^{-9}  0.4x10^{-9}  0.5x10^{-9}  5.5x10^{-9}  2.1x10^{-9}  1.3x10^{-9}  
 15 1.9 0.30 0.30 13.4 -9999   6.6 5.21/9    1.9000 0.3  0.3000  0.02 0.8  1.30 5.38/9   2.2 0.3 0.4 51.5 -9999  41.8 5.72/9    42.1 -9999  42.1  1.20 0.20 0.30 10.5/11  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.1x10^{-8}  0.5x10^{-8}  0.3x10^{-8}  
 16 2.1 0.20 0.20  9.6 1.4   1.2 28.8/23   9.7000 1.5  1.3000  1.40 0.2  0.10 26.7/22  2.4 0.3 0.3 11.6 1.9   1.6 26.9/23   56.8 -9999  56.8  1.20 0.10 0.10 27.0/24  1.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.7x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
 17 2.4 0.30 0.40  8.2 5.7   2.5 28.5/20   3.9000 0.8  0.7000  1.40 0.5  0.30 31.7/20  3.0 0.5 0.6 11.6 7.2   5.0 28.6/20   11.7 -9999  11.7  0.30 0.30 0.30 30.2/22  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.0x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 18 1.7 0.30 0.30 17.9 5.1   4.3 7.90/12   0.1000 0.2  0.0100  1.20 0.1  0.10 7.87/13  1.6 0.4 0.3 21.8 7.3   5.4 6.51/12  219.5 -9999 219.5  1.10 0.20 0.20 9.57/14  5.4x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.9x10^{-8}  0.6x10^{-8}  0.6x10^{-8}  
 19 2.0 0.40 0.30 11.2 1.8   1.7 6.35/9   11.3000 1.8  1.5000  1.20 0.8  0.20 6.49/8   2.0 0.5 0.5 12.9 2.6   2.3 7.22/9    33.7 -9999  33.7  0.80 0.30 0.30 10.4/10  6.2x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  6.3x10^{-9}  2.2x10^{-9}  1.9x10^{-9}  
 20 2.0 0.10 0.10 11.2 1.1   1.0 36.5/29   9.8000 1.1  1.0000  1.50 0.2  0.10 45.6/29  2.2 0.2 0.2 13.2 1.5   1.3 37.1/29   70.0 -9999  70.0  1.30 0.10 0.10 47.1/31  2.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.5x10^{-8}  0.5x10^{-8}  0.5x10^{-8}  
 21 2.4 0.40 0.30 15.5 5.1   4.1 3.71/9    5.2000 5.1  1.3000  1.70 0.4  0.30 4.78/10  2.6 0.8 0.5 18.3 7.3   5.4 3.44/9    64.9 -9999  64.9  1.00 0.20 0.30 4.00/11  8.5x10^{-9}  0.6x10^{-9}  0.6x10^{-9}  1.3x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
 22 2.2 0.40 0.30 10.9 1.9   1.6 15.0/25   8.6000 1.5  1.6000  1.20 0.6  0.30 15.1/25  2.4 0.7 0.5 12.8 2.7   2.1 14.3/25   32.7 -9999  32.7  0.70 0.20 0.20 14.5/27  6.1x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  9.5x10^{-9}  1.9x10^{-9}  1.6x10^{-9}  
 23 2.4 0.10 0.10 12.0 1.0   0.9 47.2/41   4.3000 0.3  0.2000  2.10 0.1  0.10 70.2/42  2.8 0.2 0.2 14.1 1.2   1.2 41.2/41   38.4 -9999  38.4  1.10 0.10 0.10 52.9/43  2.0x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.3x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 24 2.4 0.10 0.10 12.1 1.7   1.4 44.4/36   3.6000 0.5  0.5000  1.50 0.1  0.10 46.8/37  2.8 0.2 0.2 14.9 2.5   2.1 42.3/36   92.2 -9999  92.2  1.30 0.10 0.10 51.2/38  8.4x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.3x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 25 2.1 0.20 0.10 12.1 2.0   1.8 25.8/23   4.5000 8.0  1.6000  1.80 0.2  0.20 28.7/24  2.3 0.2 0.2 14.3 2.5   2.3 23.7/23   93.6 -9999  93.6  1.40 0.10 0.10 25.9/25  1.4x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 1.8x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
 26 2.5 0.20 0.20 10.9 1.8   1.5 30.8/27   4.6000 0.6  0.4000  1.90 0.2  0.10 38.5/28  2.9 0.3 0.3 13.1 2.5   2.1 30.1/27   39.8 -9999  39.8  1.00 0.10 0.10 33.2/29  2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.7x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
 27 2.3 0.30 0.30 14.4 2.3   2.0 23.8/23  13.5000 1.9  1.8000  1.00 0.5  0.10 23.9/23  2.4 0.6 0.4 16.5 2.5   2.2 23.3/24   60.6 -9999  60.6  0.80 0.20 0.20 26.4/25  5.6x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.2x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 28 2.3 0.10 0.10 12.6 1.8   1.6 48.1/31   8.2000 1.5  1.5000  1.30 0.2  0.10 40.6/31  2.6 0.2 0.2 15.7 2.4   2.1 43.4/31   66.0 -9999  66.0  1.10 0.10 0.10 39.6/33  2.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
 29 2.2 0.20 0.20 11.0 2.4   1.9 31.1/33   7.0000 2.0  2.6000  1.40 0.4  0.10 27.5/33  2.5 0.3 0.2 14.2 3.5   2.8 28.7/33   70.1 -9999  70.1  1.20 0.10 0.10 26.3/35  6.7x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.0x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 30 2.4 0.20 0.20 11.9 1.5   1.4 34.5/26   5.2000 1.0  0.7000  1.80 0.2  0.10 40.4/27  2.7 0.3 0.3 13.9 1.9   1.7 32.4/27   50.7 -9999  50.7  1.10 0.10 0.10 34.5/28  1.4x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 2.0x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 31 1.8 0.30 0.20  8.2 0.9   0.9 34.2/20   7.1000 1.0  1.1000  1.20 0.7  0.10 33.5/19  1.8 0.3 0.4  9.2 1.3   1.1 35.0/20   23.6 -9999  23.6  0.70 0.20 0.20 39.0/21  5.9x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  9.6x10^{-9}  1.9x10^{-9}  1.6x10^{-9}  
 32 1.7 0.20 0.30 15.1 13.4  4.7 6.74/10   1.8000 0.1  0.1000 -0.70 0.8  1.00 9.74/10  1.6 0.5 0.4 13.7 4.8   3.2 8.79/10   67.1 -9999  67.1  1.00 0.30 0.30 13.6/11  5.4x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  7.5x10^{-9}  5.4x10^{-9}  3.0x10^{-9}  
 33 2.2 0.30 0.30 10.7 2.6   1.9 9.06/17   7.9000 1.8  1.5000  1.30 0.3  0.10 9.10/17  2.5 0.3 0.4 12.9 4.9   2.9 8.97/17   52.4 -9999  52.4  1.10 0.20 0.20 9.16/18  8.7x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.3x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
 34 2.5 0.20 0.20 11.1 0.8   0.8 38.4/44   8.6000 0.8  0.8000  1.50 0.4  0.60 43.8/44  2.7 0.1 0.2 12.6 1.0   1.0 35.2/45   25.0 -9999  25.0  0.50 0.10 0.10 37.7/46  1.4x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
 35 2.4 0.10 0.10 16.3 1.5   1.5 55.9/40   5.3000 0.9  0.6000  1.70 0.1  0.10 40.6/41  2.7 0.2 0.2 19.8 2.1   1.9 44.0/40  103.4 -9999 103.4  1.20 0.10 0.10 38.5/42  1.7x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 36 2.3 0.20 0.20 12.9 2.0   1.8 24.7/25   5.4000 1.8  0.9000  1.80 0.2  0.20 24.0/26  2.6 0.4 0.4 15.2 2.8   2.3 22.8/25   51.6 -9999  51.6  1.00 0.10 0.10 21.9/27  1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.2x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
 37 2.4 0.20 0.20 12.1 2.1   2.0 35.4/28   5.0000 0.9  0.6000  2.00 0.2  0.20 27.9/29  2.7 0.4 0.4 14.7 2.7   2.5 31.0/28   45.6 -9999  45.6  1.10 0.10 0.10 26.7/30  1.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.4x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 38 2.5 0.30 0.20 11.1 2.0   2.0 27.3/22   4.4000 0.8  0.6000  2.00 0.2  0.20 24.7/23  2.9 0.3 0.4 13.1 2.4   2.1 24.0/23   47.2 -9999  47.2  1.20 0.20 0.20 22.8/24  1.0x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 39 2.3 0.10 0.10 13.3 1.3   1.2 25.4/36  11.7000 1.2  1.2000  1.30 0.1  0.10 27.4/36  2.5 0.1 0.2 15.8 1.7   1.6 23.5/37   71.7 -9999  71.7  1.10 0.10 0.10 29.4/38  1.2x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.6x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 40 2.2 0.20 0.20 13.8 2.9   2.5 12.2/18  11.5000 6.6  8.3000  1.40 0.3  0.10 8.45/17  2.4 0.3 0.3 16.4 4.5   3.4 10.3/18   35.0 -9999  35.0  1.10 0.10 0.10 12.0/20  9.2x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  1.3x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
 41 2.6 0.10 0.10 12.5 0.8   0.8 77.2/45   4.4000 0.4  0.3000  1.90 0.1  0.10 102./46  3.0 0.2 0.2 14.4 1.0   1.0 72.2/46   50.4 -9999  50.4  1.10 0.10 0.10 89.2/47  9.6x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
 42 2.5 0.30 0.30 10.1 3.6   3.0 29.5/18   3.6000 0.4  0.3000  2.10 0.1  0.40 29.0/18  3.1 0.5 0.4 12.6 4.8   4.0 28.5/18   27.9 -9999  27.9  1.10 0.20 0.30 31.6/20  9.7x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  8.6x10^{-9}  2.5x10^{-9}  1.9x10^{-9}  
 43 2.7 0.20 0.20 15.3 3.0   2.5 23.5/26   3.6000 0.7  0.6000  1.40 0.5  0.20 26.6/26  3.1 0.3 0.3 18.9 4.4   3.5 22.6/26   44.3 -9999  44.3  1.00 0.10 0.20 30.9/28  7.0x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  9.3x10^{-9}  2.3x10^{-9}  1.8x10^{-9}  
 44 2.1 0.30 0.30  8.1 1.2   1.0 19.4/22   7.0000 1.0  0.9000  1.30 0.7  0.20 22.3/22  2.2 0.5 0.4  9.2 1.6   1.3 19.6/22   19.0 -9999  19.0  0.50 0.20 0.20 21.5/24  1.9x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.8x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 45 2.4 0.10 0.10 10.9 2.0   1.6 46.1/29   3.5000 0.4  0.5000  1.70 0.1  0.20 41.3/29  2.8 0.2 0.2 14.1 3.8   2.6 43.1/29   89.2 -9999  89.2  1.40 0.10 0.10 44.4/31  1.3x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.5x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 46 2.4 0.20 0.20 14.1 1.3   1.3 49.9/30  12.1000 1.3  1.4000  1.20 0.4  0.10 54.5/30  2.7 0.3 0.3 16.3 1.7   1.6 47.5/30   51.4 -9999  51.4  1.00 0.10 0.10 50.1/32  1.3x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.9x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 47 2.5 0.30 0.20  9.4 1.5   1.3 35.8/26   7.6000 0.9  0.9000  1.10 0.1  0.10 43.8/28  2.9 0.3 0.4 10.7 2.0   1.7 36.4/27   19.3 -9999  19.3  0.50 0.20 0.20 38.4/28  1.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.3x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 48 2.3 0.30 0.30 12.6 3.0   2.7 16.8/18   5.1000 1.5  0.8000  2.00 0.1  0.05 13.4/20  2.5 0.1 0.2 14.6 0.9   1.0 15.2/20   47.7 -9999  47.7  1.10 0.20 0.20 14.1/20  7.9x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  7.8x10^{-9}  2.9x10^{-9}  2.1x10^{-9}  
 49 2.1 0.10 0.10  9.1 0.9   0.8 31.0/29   8.1000 1.0  1.0000  1.50 0.05 0.05 30.6/29  2.4 0.2 0.2 10.8 1.2   1.1 27.5/29   47.0 -9999  47.0  1.30 0.10 0.10 29.1/30  2.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.4x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 50 2.3 0.05 0.05 12.3 0.5   0.5 93.6/57   4.0000 0.2  0.2000  1.90 0.1  0.10 144./58  2.6 0.1 0.1 14.5 0.7   0.7 75.0/57   64.0 -9999  64.0  1.40 0.04 0.04 112./59  5.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.3x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 51 2.8 0.30 0.20 15.8 3.1   2.4 16.7/17   3.6000 0.3  0.2000  1.80 0.2  0.20 20.4/18  3.5 0.5 0.4 19.2 4.6   3.5 17.2/17   57.7 -9999  57.7  1.10 0.10 0.20 27.5/19  2.9x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.6x10^{-8}  0.9x10^{-8}  0.8x10^{-8}  
 52 2.5 0.10 0.10 12.4 1.1   1.1 39.7/36   5.0000 0.4  0.4000  2.00 0.1  0.10 49.0/37  2.9 0.3 0.2 14.8 1.5   1.4 33.5/36   40.7 -9999  40.7  1.00 0.10 0.10 33.0/38  3.9x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.7x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
 53 2.2 0.40 0.30  7.4 1.5   1.3 9.76/14   5.7000 1.4  1.3000  1.30 0.4  0.10 12.4/14  2.4 0.3 0.4  8.3 0.4   0.4 10.3/15   14.9 -9999  14.9  0.50 0.30 0.30 11.3/15  1.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 54 2.7 0.30 0.30 16.0 3.2   2.8 6.84/12   4.2000 1.1  0.5000  1.60 0.1  0.04 11.2/13  3.2 0.3 0.4 18.7 4.4   3.5 7.17/13   68.1 -9999  68.1  1.00 0.20 0.20 10.5/14  1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.4x10^{-8}  1.0x10^{-8}  0.8x10^{-8}  
 55 3.0 0.40 0.40 14.5 3.0   2.8 22.8/22   5.3000 0.8  0.6000  2.00 0.03 0.03 18.3/24  4.0 0.3 0.4 17.8 4.5   3.6 19.6/23   33.5 -9999  33.5  0.70 0.20 0.20 19.7/24  1.1x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 1.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 56 2.3 0.20 0.20 12.4 1.1   1.0 47.2/41  10.2000 1.1  1.1000  1.30 0.1  0.10 41.4/42  2.5 0.3 0.3 14.7 1.5   1.3 42.1/41   47.0 -9999  47.0  0.80 0.10 0.10 40.2/43  8.3x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
 57 2.8 0.60 0.50 12.4 5.1   3.6 14.4/8    4.3000 1.0  0.6000  2.30 0.1  0.10 18.7/10  3.5 0.3 0.4 14.1 1.3   1.5 15.6/10   17.6 -9999  17.6  0.30 0.20 0.30 17.1/11  5.9x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  5.5x10^{-9}  1.9x10^{-9}  1.6x10^{-9}  
 58 2.0 0.10 0.10 12.0 1.5   1.4 30.6/27   9.3000 2.4  2.4000  1.70 0.1  0.10 28.5/28  2.2 0.1 0.1 14.2 1.9   1.8 27.2/27  121.7 -9999 121.7  1.60 0.10 0.10 28.1/29  2.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.5x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
 59 2.5 0.20 0.20 16.7 3.2   2.9 12.5/21   3.7000 0.7  1.0000  1.60 0.2  0.50 17.9/21  2.9 0.4 0.4 20.0 4.5   3.7 13.1/21   79.5 -9999  79.5  1.20 0.10 0.20 19.2/23  5.7x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.0x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 60 2.3 0.20 0.20  9.8 1.4   1.3 42.9/35   4.2000 0.4  0.4000  1.70 0.2  0.20 38.9/35  2.8 0.3 0.3 12.1 1.9   1.7 37.9/35   35.5 -9999  35.5  0.90 0.10 0.10 39.9/36  9.8x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  1.2x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 61 2.4 0.30 0.30  9.3 2.1   2.0 36.3/27   3.8000 0.4  0.4000  1.70 0.3  0.30 35.3/27  3.1 0.5 0.4 11.8 3.2   2.6 33.9/27   16.2 -9999  16.2  0.60 0.30 0.40 37.9/28  5.4x10^{-9}  0.3x10^{-9}  0.4x10^{-9}  3.8x10^{-9}  1.9x10^{-9}  1.2x10^{-9}  
 62 1.5 0.50 0.40  5.3 2.0   0.9 4.51/11   4.1000 3.6  1.8000  1.10 1.0  0.20 5.46/12  1.6 1.0 0.6  6.4 6.2   1.3 4.82/11   20.7 -9999  20.7  0.50 0.40 0.50 5.25/13  9.0x10^{-9}  0.8x10^{-9}  0.9x10^{-9}  4.7x10^{-9}  7.8x10^{-9}  2.2x10^{-9}  
 63 1.7 0.70 0.60  6.4 2.2   1.4 12.0/13   3.0000 2.2  1.3000  0.70 0.4  0.60 8.09/12  3.5 0.6 0.8 60.0 -9999  28.8 7.78/12   20.1 -9999  20.1  0.30 0.60 0.50 11.8/14  2.7x10^{-9}  0.3x10^{-9}  0.2x10^{-9}  3.4x10^{-9}  10.0x10^{-9} 1.2x10^{-9}  
 64 1.0 0.70 1.00  3.9 7.4   3.9 0.01/1    0.0001 -9999  0.0001  1.50 0.3  0.30 0.18/1   1.0 1.0 1.0  4.6 5.1   1.3 0.02/2   500.0 -9999 500.0  1.50 0.30 1.10 0.18/3   2.4x10^{-9}  0.3x10^{-9}  0.5x10^{-9}  7.7x10^{-9}  3.6x10^{-9}  5.5x10^{-9}  
 65 1.5 0.20 0.20  5.9 0.5   0.4 31.2/47   5.3000 0.4  0.3000  1.50 0.1  0.10 32.4/48  1.6 0.1 0.1  7.0 0.5   0.5 30.3/48   13.6 -9999  13.6  0.10 0.10 0.20 33.4/49  9.3x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  6.4x10^{-9}  0.8x10^{-9}  0.7x10^{-9}  
 66 2.5 0.10 0.10 14.1 1.7   1.4 55.6/43   3.8000 0.4  0.4000  1.30 0.1  0.10 59.0/44  3.1 0.2 0.2 17.4 2.5   2.0 51.2/44   64.9 -9999  64.9  1.00 0.10 0.10 65.4/45  1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
 67 2.4 0.20 0.20 13.0 1.8   1.7 32.1/33   4.4000 0.6  0.4000  1.90 0.2  0.20 42.0/33  2.8 0.2 0.2 15.0 2.5   2.2 31.2/33   35.1 -9999  35.1  0.80 0.10 0.10 35.4/34  5.9x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  9.8x10^{-9}  2.0x10^{-9}  1.7x10^{-9}  
 68 2.9 0.20 0.20 10.2 1.6   1.4 43.2/39   3.6000 0.2  0.1000  2.50 0.2  0.20 48.0/40  3.8 0.2 0.3 11.9 2.1   1.8 40.0/40    8.6 -9999   8.6 -0.00 0.20 0.20 56.0/41  1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  7.6x10^{-9}  1.2x10^{-9}  1.0x10^{-9}  
 69 2.3 0.10 0.10  9.0 1.8   1.6 49.8/34   2.4000 0.1  0.1000  2.70 0.4  0.40 57.6/34  2.8 0.1 0.1 10.2 2.5   2.1 57.8/34    3.1 -9999   3.1 -1.10 0.30 0.30 69.1/35  1.0x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.6x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  
 70 1.7 0.20 0.20 10.5 1.5   1.3 13.2/25  10.2000 1.6  1.4000  1.30 0.4  0.40 16.4/25  1.7 0.3 0.3 12.6 2.0   1.7 14.0/25   41.3 -9999  41.3  0.70 0.20 0.20 20.8/26  5.5x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  8.2x10^{-9}  2.0x10^{-9}  1.6x10^{-9}  
 71 2.4 0.20 0.20 17.3 4.0   3.4 22.9/21   3.4000 0.9  0.7000  1.40 0.2  0.20 17.2/22  2.8 0.2 0.3 21.8 5.6   4.5 18.8/22  159.7 -9999 159.7  1.20 0.10 0.10 19.3/23  1.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.6x10^{-8}  0.7x10^{-8}  0.6x10^{-8}  
 72 2.0 0.20 0.20 14.2 2.9   2.4 14.4/17  11.3000 2.7  2.1000  1.00 0.2  0.10 17.8/17  2.2 0.1 0.2 17.4 4.4   3.3 13.9/17   56.8 -9999  56.8  0.80 0.10 0.20 16.3/18  1.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.8x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
 73 2.5 0.20 0.20 20.9 5.1   4.0 9.67/16   3.9000 11.8 1.8000  1.00 0.2  0.10 8.67/16  2.8 0.2 0.3 26.2 9.2   5.9 8.18/16  127.6 -9999 127.6  0.90 0.10 0.20 8.56/17  7.0x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  2.3x10^{-8}  0.8x10^{-8}  0.7x10^{-8}  
 74 2.2 0.10 0.10 12.7 0.9   0.9 77.7/70   3.0000 0.2  0.2000  1.40 0.1  0.10 87.0/71  2.6 0.1 0.1 15.6 1.2   1.1 63.9/71   66.3 -9999  66.3  1.20 0.05 0.10 98.6/72  1.0x10^{-8}  0.02x10^{-8} 0.02x10^{-8} 1.7x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 75 2.4 0.20 0.20 24.1 28.8  9.3 8.27/19   2.2000 0.2  0.2000  0.60 0.4  1.40 9.77/19  2.6 0.1 0.2 31.2 -9999  13.7 8.66/19   53.5 -9999  53.5  0.70 0.20 0.30 12.9/20  3.8x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  4.4x10^{-9}  3.3x10^{-9}  1.8x10^{-9}  
 76 2.1 0.10 0.20 13.0 2.4   2.8 51.1/38   4.4000 0.6  0.5000  1.90 0.2  0.20 42.9/38  2.3 0.1 0.2 15.6 2.9   2.9 42.9/38   49.1 -9999  49.1  1.20 0.10 0.10 38.0/39  7.4x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  8.9x10^{-9}  2.0x10^{-9}  1.7x10^{-9}  
 77 1.9 0.20 0.20 14.6 3.4   2.8 20.3/14   9.3000 3.1  1.9000  1.00 0.4  0.10 23.5/14  2.1 0.1 0.2 17.5 4.7   3.7 20.4/14   53.8 -9999  53.8  0.80 0.20 0.20 23.0/15  7.9x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  2.0x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
 78 2.4 0.20 0.30 11.6 4.4   3.1 43.0/31   4.4000 0.5  0.4000  1.60 0.5  0.30 51.1/30  3.1 0.1 0.1 17.7 4.3   3.9 40.0/31   17.0 -9999  17.0  0.50 0.20 0.20 48.1/32  2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.3x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 79 2.3 0.10 0.10 12.2 1.6   1.5 75.5/57   3.9000 0.4  0.4000  1.40 0.1  0.10 67.2/57  2.8 0.1 0.1 16.7 2.1   1.9 56.7/57   40.9 -9999  40.9  1.00 0.10 0.10 64.4/59  2.8x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 80 2.5 0.20 0.20 16.2 1.7   1.6 55.8/45  11.5000 1.9  1.9000  0.90 0.1  0.10 68.6/46  3.0 0.4 0.3 19.7 2.4   2.1 52.9/45   51.4 -9999  51.4  0.70 0.10 0.10 58.0/47  1.2x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.4x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 81 2.6 0.20 0.20 13.6 1.2   1.1 36.8/42  10.9000 1.1  1.1000  1.00 0.1  0.10 47.1/43  3.2 0.5 0.4 15.9 1.6   1.4 32.8/42   35.8 -9999  35.8  0.60 0.10 0.10 35.1/44  1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.6x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 82 2.1 0.20 0.10 12.2 2.0   1.9 22.9/32  10.7000 1.7  1.6000  1.10 0.1  0.10 35.9/34  2.4 0.3 0.2 14.4 2.6   2.3 24.0/32   35.6 -9999  35.6  0.80 0.10 0.10 32.3/34  6.2x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  8.2x10^{-9}  1.7x10^{-9}  1.5x10^{-9}  
 83 2.5 0.20 0.20 17.1 2.7   2.6 55.8/47   4.9000 0.8  0.8000  1.30 0.3  0.20 35.0/47  3.0 0.3 0.3 22.4 3.8   3.3 41.9/47   68.6 -9999  68.6  0.90 0.10 0.10 37.2/49  9.6x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.8x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 84 2.1 0.20 0.20 20.2 5.9   4.6 12.3/14   2.4000 0.3  0.3000  1.30 0.1  0.10 14.1/16  2.2 0.3 0.3 25.3 9.0   6.5 11.7/14  116.5 -9999 116.5  1.30 0.20 0.20 20.3/16  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.5x10^{-8}  0.9x10^{-8}  0.7x10^{-8}  
 85 2.8 0.40 0.30 13.5 3.5   2.5 9.30/14   3.9000 0.9  0.5000  1.30 0.1  0.10 9.38/15  3.4 0.8 0.6 16.6 9.4   3.9 9.28/14   25.4 -9999  25.4  0.70 0.20 0.30 13.6/16  2.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.0x10^{-8}  0.6x10^{-8}  0.6x10^{-8}  
 86 2.9 0.20 0.20 22.7 3.2   2.7 23.0/28   3.2000 0.4  0.4000  1.20 0.2  0.20 21.3/28  3.5 0.4 0.3 29.3 5.8   4.4 20.6/28  150.0 -9999 150.0  1.20 0.10 0.10 33.5/31  7.3x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  2.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 87 1.7 0.30 0.20 19.0 6.4   4.7 2.63/10   1.1000 0.6  0.5000  1.20 0.1  0.05 3.43/11  1.7 0.1 0.1 24.2 1.5   1.7 2.04/12  200.0 -9999 200.0  1.40 0.20 0.20 6.00/13  4.4x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.2x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
 88 2.6 0.40 0.30 14.0 1.8   1.5 10.2/14   3.9000 1.3  0.7000  1.50 0.2  0.20 18.3/14  3.1 0.9 0.6 17.2 2.6   2.3 10.6/14   98.4 -9999  98.4  1.10 0.20 0.20 17.5/15  1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.0x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
 89 2.3 0.20 0.20 11.5 1.6   1.6 51.3/45  10.8000 1.4  1.4000  1.10 0.05 0.05 53.3/46  2.8 0.3 0.3 14.2 2.1   1.9 42.7/45   37.5 -9999  37.5  0.80 0.10 0.10 42.9/47  1.3x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.3x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
 90 2.4 0.30 0.30  9.7 2.3   2.0 17.2/16   3.9000 0.4  0.3000  2.20 0.4  0.30 21.5/17  3.1 0.7 0.6 10.9 3.3   2.5 17.0/16   17.1 -9999  17.1  0.50 0.20 0.30 19.5/18  7.4x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  5.9x10^{-9}  1.6x10^{-9}  1.4x10^{-9}  
 91 2.7 0.40 0.40 26.4 9.1   6.7 16.6/13   3.0000 1.7  1.4000  0.80 0.3  0.30 17.3/13  3.1 0.9 0.6 34.7 17.0 10.1 15.9/13  128.2 -9999 128.2  0.80 0.20 0.20 19.3/15  4.3x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.4x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
 92 2.2 0.20 0.20 11.7 1.5   1.3 46.6/41   9.1000 1.2  1.1000  1.10 0.1  0.10 41.6/42  2.5 0.3 0.3 14.5 2.2   1.8 40.8/41   49.3 -9999  49.3  0.90 0.10 0.10 36.2/43  1.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.5x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 93 2.4 0.40 0.30 13.6 2.0   1.8 16.9/11   3.8000 0.7  0.5000  1.80 0.2  0.20 22.6/12  3.0 0.9 0.6 15.9 2.9   2.4 17.6/11   40.4 -9999  40.4  0.70 0.20 0.20 21.4/13  1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.3x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
 94 1.7 0.30 0.30 14.5 3.8   3.4 6.55/14  12.5000 13.8 3.8000  1.60 0.3  0.30 5.16/14  1.6 0.4 0.3 18.2 5.4   4.2 4.20/14   68.3 -9999  68.3  0.90 0.20 0.20 7.32/16  5.2x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  1.1x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
 95 2.1 0.20 0.20 12.3 1.9   1.7 35.3/27   4.4000 0.7  0.5000  1.90 0.2  0.20 40.5/28  2.4 0.3 0.3 14.6 2.5   2.1 32.3/27   46.9 -9999  46.9  1.10 0.10 0.10 34.5/29  1.0x10^{-8}  0.05x10^{-8} 0.04x10^{-8} 1.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
 96 1.9 0.20 0.20 18.6 9.4   9.0 12.8/11   1.7000 0.3  0.3000  0.80 0.4  0.60 15.7/11  2.1 0.3 0.2 22.4 14.9 10.1 13.7/11   78.7 -9999  78.7  1.20 0.20 0.20 17.8/13  7.9x10^{-9}  0.6x10^{-9}  0.5x10^{-9}  9.8x10^{-9}  5.8x10^{-9}  3.8x10^{-9}  
 97 1.5 0.30 0.20  5.4 0.8   0.6 20.0/14   4.0000 1.1  1.4000  1.40 0.4  0.20 21.4/13  1.7 0.5 0.4  6.2 2.4   0.6 20.8/13   15.4 -9999  15.4  0.60 0.30 0.30 22.2/15  10.0x10^{-9} 0.7x10^{-9}  0.7x10^{-9}  7.0x10^{-9}  2.0x10^{-9}  1.5x10^{-9}  
 98 2.2 0.20 0.20 15.0 2.1   2.0 52.5/32  12.1000 2.4  2.6000  1.10 0.2  0.10 41.9/32  2.4 0.4 0.3 18.7 2.9   2.5 44.9/32   85.5 -9999  85.5  0.90 0.10 0.10 39.6/34  1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.9x10^{-8}  0.7x10^{-8}  0.6x10^{-8}  
 99 2.1 0.20 0.10 13.2 2.1   1.9 33.3/37   8.1000 2.2  2.4000  1.10 0.1  0.10 40.0/38  2.3 0.2 0.2 16.5 3.0   2.5 29.6/37   47.5 -9999  47.5  0.90 0.10 0.10 34.1/39  1.3x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 1.5x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
100 2.4 0.20 0.20 12.4 4.4   2.8 52.3/30   3.9000 0.5  0.5000  1.50 0.2  0.20 43.7/30  3.1 0.4 0.3 19.5 5.7   5.0 46.9/30   54.0 -9999  54.0  1.00 0.10 0.10 49.2/32  2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.4x10^{-8}  0.8x10^{-8}  0.7x10^{-8}  
101 2.5 0.30 0.30 16.0 3.4   2.7 10.6/16   3.8000 0.7  0.6000  1.40 0.2  0.20 13.1/17  3.0 0.6 0.5 19.2 5.4   3.8 10.2/16   77.2 -9999  77.2  0.90 0.10 0.20 14.7/18  4.7x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  9.6x10^{-9}  3.7x10^{-9}  2.8x10^{-9}  
102 2.0 0.20 0.20 11.8 1.9   1.7 50.6/41   8.4000 1.6  1.5000  1.30 0.1  0.10 33.4/42  2.3 0.2 0.2 15.4 2.5   2.2 40.4/41   70.1 -9999  70.1  1.10 0.10 0.10 31.1/43  1.3x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.3x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
103 1.8 0.10 0.10 10.0 0.8   0.8 111./74   8.3000 0.6  0.6000  1.50 0.2  0.20 81.3/74  2.0 0.1 0.1 12.8 1.0   1.0 85.4/74   37.8 -9999  37.8  0.80 0.05 0.10 82.2/76  2.6x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 2.9x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
104 1.9 0.10 0.10 12.6 1.8   1.4 39.2/38   2.1000 0.5  0.3000  1.20 0.1  0.10 55.1/38  2.2 0.2 0.1 16.2 2.9   2.3 39.8/38   78.5 -9999  78.5  1.20 0.10 0.10 51.3/40  1.5x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 2.2x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
105 2.4 0.10 0.10 17.0 2.6   3.2 98.9/54   3.3000 0.4  0.4000  1.40 0.1  0.10 66.7/54  2.8 0.2 0.1 22.2 3.4   3.1 77.5/54   52.4 -9999  52.4  1.10 0.10 0.10 81.2/56  2.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.3x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
106 2.6 0.20 0.20 14.0 5.2   3.9 25.2/22   3.3000 0.3  0.3000  1.70 0.3  0.20 22.0/23  3.3 0.5 0.4 18.1 9.4   5.7 23.2/22   28.7 -9999  28.7  0.90 0.20 0.40 33.5/24  9.4x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.0x10^{-8}  0.5x10^{-8}  0.3x10^{-8}  
107 1.5 0.20 0.20 11.7 1.4   1.3 24.4/38  12.9000 2.4  1.7000  1.50 0.4  0.40 23.1/37  1.5 0.3 0.2 15.3 2.3   2.0 23.0/38   80.2 -9999  80.2  0.70 0.10 0.10 32.0/39  2.8x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  7.6x10^{-9}  2.1x10^{-9}  1.7x10^{-9}  
108 1.7 0.20 0.20 10.7 1.2   1.1 22.0/23   9.2000 1.2  1.3000  1.40 0.4  0.20 25.2/23  1.9 0.3 0.2 12.4 1.6   1.4 20.2/23   36.7 -9999  36.7  1.00 0.10 0.10 24.0/25  1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.2x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
109 2.3 0.20 0.20 17.1 5.3   3.8 16.9/13   2.7000 1.0  0.5000  1.00 0.4  0.30 24.2/13  2.7 0.4 0.3 20.7 7.5   5.3 18.6/13   77.5 -9999  77.5  1.00 0.10 0.20 25.2/15  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.2x10^{-8}  0.8x10^{-8}  0.6x10^{-8}  
110 2.1 0.20 0.20  9.7 1.6   1.1 29.7/31  10.2000 0.7  1.3000  1.10 0.1  0.10 28.9/32  2.4 0.4 0.3 11.6 1.5   1.4 26.5/32   32.0 -9999  32.0  0.80 0.10 0.10 28.0/33  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
111 2.2 0.10 0.10 11.4 1.4   1.2 99.6/64   3.1000 0.3  0.3000  1.30 0.1  0.10 96.0/64  2.7 0.1 0.1 16.5 2.7   2.3 84.8/64   35.9 -9999  35.9  1.00 0.10 0.10 105./66  1.1x10^{-8}  0.02x10^{-8} 0.02x10^{-8} 1.6x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
112 1.4 0.20 0.10  4.6 0.5   0.4 54.3/35   3.3000 0.5  0.6000  1.60 0.2  0.10 47.0/34  1.6 0.6 0.2  5.6 7.0   0.7 53.0/34   23.3 -9999  23.3  1.10 0.20 0.20 47.1/36  2.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
113 1.1 0.40 0.20  7.3 4.8   1.6 10.2/10  14.2000 4.9  4.7000  1.60 0.7  0.70 9.00/10  1.1 0.5 0.3 15.3 7.0   5.7 8.86/10   86.9 -9999  86.9  0.70 0.20 0.30 10.9/11  3.7x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.2x10^{-8}  0.8x10^{-8}  0.5x10^{-8}  
114 2.1 0.30 0.20 60.0 -9999  40.7 6.98/4    2.3000 0.3  0.2000 -2.00 0.5  0.10 6.13/5   2.4 0.4 0.4 51.9 -9999  25.2 8.52/5   175.0 -9999 175.0  1.20 0.20 0.40 12.4/6   7.6x10^{-9}  0.7x10^{-9}  0.7x10^{-9}  2.0x10^{-8}  1.0x10^{-8}  1.2x10^{-8}  
115 2.4 0.20 0.20 12.7 1.8   1.5 25.5/28   3.6000 0.3  0.3000  1.80 0.2  0.20 32.9/29  3.0 0.3 0.3 14.8 2.5   2.0 23.7/28   48.5 -9999  48.5  1.00 0.10 0.10 35.4/30  2.9x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.3x10^{-8}  0.9x10^{-8}  0.8x10^{-8}  
116 1.3 0.50 0.40  8.2 3.9   1.7 2.50/4    7.9000 1.8  1.4000  2.10 1.6  1.50 3.56/5   1.3 0.8 0.5 12.3 1.8   2.8 2.97/5    16.7 -9999  16.7  0.03 0.40 0.50 6.80/6   6.9x10^{-9}  0.8x10^{-9}  0.8x10^{-9}  1.2x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
117 2.2 1.00 0.60 16.6 5.7   4.9 2.41/3    4.8000 -9999  3.2000  1.40 0.8  0.30 1.20/3   2.5 2.1 1.1 20.4 9.8   6.9 1.94/3   171.9 -9999 171.9  1.10 0.30 0.40 1.39/4   2.0x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.4x10^{-8}  0.7x10^{-8}  0.8x10^{-8}  
118 2.4 0.20 0.20 22.7 8.4   7.2 35.5/18   3.8000 0.8  0.8000  1.60 0.3  0.20 21.2/19  2.8 0.4 0.3 27.8 1.9   2.2 29.6/19  500.0 -9999 500.0  1.40 0.10 0.10 24.5/20  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.2x10^{-8}  0.6x10^{-8}  1.2x10^{-8}  
119 1.3 1.60 0.70  5.9 9.8   1.2 3.85/5    6.1000 9.2  4.7000  1.60 1.8  1.30 3.07/4   1.3 -9999 1.3  7.4 15.2  1.9 3.85/5    36.9 -9999  36.9  0.50 0.30 0.50 3.36/6   5.6x10^{-9}  0.6x10^{-9}  0.6x10^{-9}  9.1x10^{-9}  7.1x10^{-9}  4.2x10^{-9}  
120 0.5 0.50 0.50  4.1 1.1   0.6 2.50/3    5.4000 -9999  4.3000  1.50 -9999  0.60 2.01/3   0.5 4.2 0.5  5.4 2.3   1.1 2.76/3   210.6 -9999 210.6  1.00 0.20 0.30 2.43/4   4.1x10^{-9}  0.6x10^{-9}  0.5x10^{-9}  1.9x10^{-8}  0.8x10^{-8}  1.0x10^{-8}  
121 1.9 0.10 0.10  7.5 1.2   1.0 38.8/30   2.5000 0.6  0.4000  1.50 0.2  0.20 49.3/30  2.2 0.2 0.2  9.1 1.8   1.3 37.4/30   22.2 -9999  22.2  1.10 0.10 0.20 45.3/32  2.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
122 2.1 0.10 0.10 17.3 3.8   3.4 33.3/31   2.1000 0.7  0.4000  1.20 0.1  0.10 32.3/31  2.3 0.2 0.2 22.9 5.1   4.3 27.8/31  100.2 -9999 100.2  1.20 0.10 0.10 34.4/33  1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.1x10^{-8}  0.7x10^{-8}  0.6x10^{-8}  
123 2.3 0.20 0.20 10.5 1.5   1.2 24.4/24  10.5000 1.1  1.1000  1.10 0.1  0.10 27.0/25  2.7 0.5 0.4 12.0 1.5   1.4 23.0/25   26.5 -9999  26.5  0.70 0.10 0.10 27.4/26  1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
124 1.4 0.30 0.30 60.0 -9999  44.6 2.70/2    1.4000 0.3  0.3000 -1.80 0.1  0.10 1.81/3   1.4 0.4 0.4 20.0 1.4   2.3 5.20/3   173.2 -9999 173.2  1.00 0.20 0.30 8.85/4   6.0x10^{-9}  0.8x10^{-9}  0.8x10^{-9}  2.4x10^{-8}  1.0x10^{-8}  1.0x10^{-8}  
125 1.6 0.20 0.20 16.8 16.5  7.1 17.5/18   1.5000 0.2  0.2000  0.50 0.2  0.10 21.9/19  1.8 0.2 0.2 23.3 2.9   3.7 18.9/19   89.1 -9999  89.1  1.40 0.20 0.30 26.3/20  1.2x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  2.2x10^{-9}  1.5x10^{-9}  1.0x10^{-9}  
126 2.0 0.40 0.30 23.6 13.1  9.6 4.03/8    1.4000 0.8  1.4000  0.80 0.4  0.60 2.95/7   2.1 0.6 0.5 32.1 -9999  14.5 3.20/8   500.0 -9999 500.0  1.00 0.20 0.20 3.28/9   4.6x10^{-9}  0.3x10^{-9}  0.4x10^{-9}  1.1x10^{-8}  0.4x10^{-8}  0.6x10^{-8}  
127 2.2 0.20 0.20 11.1 2.4   2.0 37.3/42   5.5000 2.0  1.2000  1.20 0.2  0.10 39.3/42  2.6 0.3 0.3 15.4 3.2   2.8 33.9/42   38.8 -9999  38.8  0.80 0.10 0.10 35.9/44  8.5x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.2x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
128 2.3 0.20 0.20 12.7 3.3   2.8 11.9/17   3.1000 0.9  0.7000  1.10 0.3  0.30 15.6/17  2.8 0.4 0.4 15.6 5.9   3.8 12.0/17   19.8 -9999  19.8  0.60 0.20 0.30 17.5/19  2.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.8x10^{-8}  0.9x10^{-8}  0.7x10^{-8}  
129 2.1 0.30 0.30 11.0 2.5   2.5 24.0/16   7.9000 1.5  1.3000  1.10 0.1  0.10 24.8/17  2.4 0.5 0.4 13.2 2.9   2.8 22.9/16   32.7 -9999  32.7  0.80 0.20 0.20 22.9/18  1.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.4x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
130 1.7 0.20 0.20  7.1 1.3   1.2 20.2/23   4.3000 2.9  2.4000  1.40 0.1  0.20 16.4/23  1.9 0.3 0.3  8.6 1.9   1.5 19.2/23   54.4 -9999  54.4  1.10 0.20 0.20 18.1/24  1.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  9.5x10^{-9}  5.5x10^{-9}  3.0x10^{-9}  
131 2.2 0.10 0.10 15.8 1.1   1.1 50.1/53   3.1000 0.6  0.4000  1.40 0.1  0.10 69.9/53  2.5 0.1 0.1 18.9 1.5   1.4 42.0/53   83.6 -9999  83.6  1.20 0.10 0.10 63.0/55  3.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  7.3x10^{-8}  0.8x10^{-8}  0.8x10^{-8}  
132 2.4 0.20 0.20 14.4 1.6   1.5 32.1/32   4.9000 0.6  0.5000  2.00 0.2  0.20 34.6/33  2.8 0.4 0.3 17.1 2.3   2.0 27.9/32   40.5 -9999  40.5  0.80 0.10 0.10 32.1/34  2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.6x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
133 2.2 0.10 0.10 11.1 1.0   0.9 65.4/70   9.2000 0.9  0.9000  1.10 0.04 0.04 53.8/71  2.5 0.2 0.2 13.6 1.4   1.2 55.6/70   41.6 -9999  41.6  0.80 0.10 0.10 50.9/72  6.9x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
134 2.5 0.10 0.10 12.7 1.2   1.1 37.4/54  10.1000 1.0  1.0000  1.00 0.05 0.05 62.2/55  2.9 0.3 0.2 15.2 1.7   1.5 36.9/54   35.3 -9999  35.3  0.70 0.10 0.10 49.1/56  8.6x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
135 2.3 0.10 0.10 12.5 2.5   2.6 54.0/44   3.0000 0.3  0.3000  1.50 0.2  0.10 45.4/44  2.7 0.2 0.2 17.1 3.1   2.8 44.7/44   29.7 -9999  29.7  1.00 0.10 0.10 59.3/46  1.1x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.2x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
136 2.3 0.04 0.04 14.9 0.4   0.4 251./131  3.7000 0.1  0.1000  1.70 0.1  0.10 224./131 2.6 0.1 0.1 18.1 0.5   0.5 157./131  77.0 -9999  77.0  1.20 0.02 0.03 202./133 1.1x10^{-8}  0.01x10^{-8} 0.01x10^{-8} 4.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
137 2.0 0.20 0.20 14.1 3.6   2.9 10.6/12   2.5000 0.6  0.5000  1.40 0.5  0.30 18.7/12  2.3 0.3 0.3 16.8 4.9   3.8 12.4/12   45.4 -9999  45.4  1.20 0.20 0.20 20.4/14  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.1x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
138 2.2 0.10 0.10 11.5 0.8   0.8 61.7/60   3.8000 0.2  0.2000  1.90 0.1  0.10 114./61  2.5 0.1 0.1 13.6 1.0   1.0 50.8/60   32.8 -9999  32.8  1.00 0.10 0.10 75.4/62  3.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.4x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
139 2.2 0.30 0.30 10.9 1.3   1.2 14.7/15  10.9000 1.2  1.5000  1.00 0.1  0.10 14.3/15  2.5 0.7 0.5 12.9 1.9   1.6 15.3/15   42.5 -9999  42.5  0.70 0.20 0.20 18.1/16  6.8x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.1x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
140 2.1 0.10 0.10 10.6 1.2   1.0 42.2/44   8.6000 0.9  0.9000  1.20 0.1  0.10 45.2/45  2.4 0.2 0.2 12.7 1.6   1.4 38.6/44   36.5 -9999  36.5  0.90 0.10 0.10 40.2/46  1.5x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 2.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
141 2.9 0.60 0.50 12.8 1.8   1.7 12.3/14  12.9000 1.8  1.7000  0.90 0.1  0.10 13.0/15  4.2 0.7 0.6 15.1 0.7   0.7 11.0/16   33.9 -9999  33.9  0.50 0.20 0.20 13.9/15  8.8x10^{-9}  0.6x10^{-9}  0.6x10^{-9}  1.2x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
142 2.3 0.20 0.20  9.7 2.0   1.6 28.9/35   4.7000 0.7  0.5000  1.60 0.2  0.20 27.0/36  2.8 0.4 0.4 12.5 3.0   2.4 25.1/35   33.5 -9999  33.5  0.80 0.10 0.10 23.7/37  7.4x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  1.2x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
143 2.2 0.20 0.20 14.7 1.8   1.6 13.1/21  14.3000 1.7  1.7000  1.20 0.1  0.10 13.0/22  2.5 0.4 0.3 17.6 2.2   1.9 11.7/22  110.2 -9999 110.2  1.10 0.10 0.10 18.1/23  9.5x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  2.8x10^{-8}  0.6x10^{-8}  0.6x10^{-8}  
144 1.9 0.30 0.30 10.2 8.3   2.9 32.6/35   4.7000 1.8  1.6000  1.10 0.1  0.10 29.9/36  2.4 0.3 0.3 19.8 7.9   6.4 30.0/35   55.0 -9999  55.0  1.00 0.10 0.20 31.9/37  3.0x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  5.3x10^{-9}  2.1x10^{-9}  1.4x10^{-9}  
145 2.1 0.20 0.20  8.9 1.3   1.2 49.1/44   4.3000 0.7  0.8000  1.50 0.2  0.20 40.5/43  2.5 0.2 0.2 11.7 1.8   1.6 42.3/44   47.0 -9999  47.0  1.00 0.10 0.10 39.6/45  1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.9x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
146 2.2 0.20 0.20 13.0 4.6   3.5 13.9/21   2.7000 0.7  0.5000  1.30 0.2  0.20 13.9/21  2.6 0.3 0.3 16.7 7.2   4.9 11.8/21   18.8 -9999  18.8  0.80 0.30 0.40 17.1/23  1.4x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.1x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
147 2.3 0.60 0.50 14.4 2.5   2.2 8.49/7   14.3000 2.5  2.2000  1.10 0.8  0.20 7.87/7   2.5 1.2 0.8 17.2 3.7   3.1 8.90/7    65.4 -9999  65.4  0.80 0.30 0.30 11.3/8   3.4x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  8.3x10^{-9}  3.9x10^{-9}  2.8x10^{-9}  
148 2.1 0.10 0.10 14.1 1.2   1.1 69.7/52  11.3000 1.4  1.4000  1.30 0.04 0.04 76.6/53  2.4 0.1 0.1 17.4 1.6   1.5 59.4/52   79.6 -9999  79.6  1.10 0.10 0.10 68.6/54  4.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  7.9x10^{-8}  0.9x10^{-8}  0.8x10^{-8}  
149 1.6 0.20 0.20  4.8 0.3   0.3 67.4/56   4.1000 0.2  0.2000  1.60 0.2  0.20 53.1/56  3.5 0.3 0.4 13.1 4.8   3.9 64.2/56   11.1 -9999  11.1  0.30 0.10 0.10 60.1/58  1.9x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 9.9x10^{-9}  1.0x10^{-9}  0.9x10^{-9}  
150 1.8 0.10 0.10 13.3 6.1   4.8 23.4/22   1.8000 0.2  0.1000  1.30 0.4  0.40 23.2/22  2.1 0.2 0.1 17.3 10.2  6.4 22.6/22    4.3 -9999   4.3  0.10 0.50 0.50 28.8/23  2.5x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  4.0x10^{-10} 2.0x10^{-10} 2.0x10^{-10} 
151 2.2 0.20 0.20 11.4 1.7   1.5 17.0/22   3.4000 0.4  0.4000  1.90 0.2  0.20 17.2/22  2.7 0.4 0.3 13.7 2.2   2.0 13.3/22   52.7 -9999  52.7  1.20 0.10 0.20 18.9/23  8.5x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  1.3x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
152 2.4 0.10 0.10 11.3 1.2   1.1 55.1/46   3.3000 0.3  0.3000  1.50 0.3  0.20 86.8/46  2.8 0.2 0.2 13.3 1.5   1.4 55.3/46   21.3 -9999  21.3  0.80 0.10 0.10 84.2/48  1.9x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.8x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
153 2.5 0.10 0.10 12.1 1.0   0.9 56.9/54   9.6000 0.9  1.0000  1.00 0.04 0.04 95.4/55  3.0 0.2 0.2 14.2 1.4   1.2 57.1/54   29.0 -9999  29.0  0.60 0.10 0.10 73.7/56  1.8x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
154 2.1 0.40 0.40  8.7 2.7   1.8 15.1/12   4.5000 1.2  0.7000  2.30 0.4  0.30 12.2/12  2.4 0.2 0.4  9.9 0.5   0.6 14.1/13   23.0 -9999  23.0  0.70 0.30 0.30 13.0/13  4.6x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  8.0x10^{-9}  2.4x10^{-9}  1.8x10^{-9}  
155 2.3 0.10 0.10 11.6 1.2   1.2 56.3/45   4.4000 0.3  0.3000  2.10 0.1  0.10 72.7/46  2.8 0.3 0.2 13.6 1.6   1.5 52.2/45   29.8 -9999  29.8  0.80 0.10 0.10 56.3/47  2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
156 1.5 0.30 0.30  5.5 1.7   1.1 21.1/18   7.5000 1.9  1.7000  1.40 0.1  0.10 21.8/19  1.7 0.3 0.2  7.0 0.4   0.4 20.7/19   22.1 -9999  22.1  1.00 0.20 0.30 21.1/19  6.1x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  4.3x10^{-9}  1.6x10^{-9}  1.2x10^{-9}  
157 2.7 0.30 0.20  8.3 1.2   1.1 16.1/22   3.5000 0.2  0.2000  2.00 0.1  0.04 16.4/23  3.7 0.2 0.2  9.5 1.6   1.4 14.7/23    9.2 -9999   9.2  0.10 0.40 0.50 24.8/23  9.6x10^{-9}  0.7x10^{-9}  0.7x10^{-9}  5.8x10^{-9}  2.1x10^{-9}  1.5x10^{-9}  
158 2.1 0.20 0.20  7.5 1.3   1.1 19.4/28   6.3000 0.8  0.8000  1.20 0.1  0.10 27.1/30  2.4 0.4 0.3  8.5 1.7   1.3 19.4/28   13.6 -9999  13.6  0.50 0.20 0.20 21.7/30  1.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.2x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
159 1.6 0.20 0.20 27.0 10.4  7.6 6.34/8    1.5000 0.1  0.1000  0.90 0.1  0.05 6.26/10  1.8 0.3 0.2 36.1 20.1 11.4 6.19/8   500.0 -9999 500.0  1.50 0.10 0.10 10.1/11  6.8x10^{-9}  0.6x10^{-9}  0.6x10^{-9}  1.8x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
160 3.0 0.30 0.20 20.3 5.9   4.3 21.1/18   3.4000 0.3  0.3000  1.20 0.1  0.05 19.6/19  3.9 0.3 0.3 27.0 6.5   6.0 18.9/19   11.0 -9999  11.0  0.20 0.10 0.10 32.6/21  8.1x10^{-9}  0.6x10^{-9}  0.6x10^{-9}  6.8x10^{-9}  3.4x10^{-9}  1.6x10^{-9}  
161 1.5 0.20 0.20  8.0 1.6   1.1 13.5/15   7.5000 1.5  1.2000  1.70 0.2  0.10 12.6/15  1.5 0.1 0.3 10.1 2.7   1.8 12.9/15   32.3 -9999  32.3  0.70 0.20 0.20 15.6/16  1.9x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.0x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
162 1.4 0.40 0.30  5.3 1.0   0.7 19.3/14   4.6000 0.7  0.6000  2.10 0.4  0.30 17.0/14  1.5 0.8 0.4  6.3 1.9   1.0 19.3/14   24.9 -9999  24.9  0.80 0.30 0.40 18.2/15  6.6x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  7.2x10^{-9}  2.9x10^{-9}  2.1x10^{-9}  
163 2.1 0.30 0.30  7.4 1.3   1.1 22.1/20   3.9000 0.7  0.6000  1.70 0.4  0.30 19.4/19  2.7 0.5 0.4  9.5 3.8   1.6 20.3/19   23.5 -9999  23.5  0.90 0.20 0.20 20.5/21  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.5x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
164 2.2 0.10 0.10 12.8 1.4   1.3 44.4/39  11.0000 1.3  1.3000  1.30 0.1  0.10 66.3/40  2.5 0.2 0.2 15.3 1.9   1.7 43.6/39   44.7 -9999  44.7  1.00 0.10 0.10 56.6/41  2.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.6x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
165 2.0 0.20 0.20  9.3 3.0   2.0 23.0/29   3.1000 2.5  0.8000  1.40 0.1  0.20 22.9/29  2.3 0.3 0.3 12.9 6.2   3.6 22.0/29   26.9 -9999  26.9  1.00 0.20 0.20 25.8/31  7.7x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  7.9x10^{-9}  2.0x10^{-9}  1.5x10^{-9}  
166 2.1 0.20 0.20  9.6 1.7   1.6 24.6/28   5.0000 3.7  1.2000  1.40 0.1  0.10 29.9/28  2.4 0.4 0.3 11.6 2.2   2.0 23.0/28   33.8 -9999  33.8  0.90 0.20 0.20 24.9/29  5.9x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  5.7x10^{-9}  2.0x10^{-9}  1.5x10^{-9}  
167 2.5 0.30 0.20  6.8 1.5   0.8 20.6/29   3.6000 0.3  0.4000  1.60 0.9  0.40 23.8/29  3.2 0.6 0.4  7.4 2.4   0.6 20.6/29   10.2 -9999  10.2  0.20 0.20 0.30 24.9/31  1.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.1x10^{-9}  0.8x10^{-9}  0.7x10^{-9}  
168 3.2 0.30 0.30 17.9 9.1   6.1 32.6/23   3.8000 0.7  0.6000  0.80 0.3  0.30 34.6/23  4.2 0.7 0.6 25.6 20.7 10.0 32.7/23   10.5 -9999  10.5 -0.20 0.30 0.30 37.5/25  1.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  5.1x10^{-9}  1.3x10^{-9}  1.1x10^{-9}  
169 2.2 0.05 0.05  8.9 0.4   0.4 114./99   3.9000 0.1  0.1000  1.80 0.2  0.10 236./99  2.7 0.1 0.1 10.9 0.6   0.6 84.4/99   22.9 -9999  22.9  0.80 0.04 0.05 140./101 1.6x10^{-8}  0.02x10^{-8} 0.02x10^{-8} 1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
170 1.9 0.30 0.20  8.5 1.2   1.0 11.5/11   7.6000 0.9  0.9000  1.30 0.2  0.10 12.4/11  2.1 0.5 0.4  9.6 1.6   1.2 11.6/11   27.1 -9999  27.1  0.90 0.20 0.20 12.9/13  2.6x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  2.6x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
171 2.5 0.30 0.20 11.6 1.9   1.7 9.48/14   3.8000 0.5  0.4000  1.60 0.3  0.20 15.6/14  3.2 0.6 0.5 14.2 2.8   2.4 9.62/14   36.9 -9999  36.9  0.80 0.20 0.20 17.8/15  8.2x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.2x10^{-8}  0.5x10^{-8}  0.4x10^{-8}  
172 2.1 0.30 0.30  9.4 2.0   1.6 30.6/22   8.5000 1.5  1.5000  1.00 0.2  0.10 31.3/22  2.5 0.5 0.4 11.5 2.8   2.1 28.7/22   28.6 -9999  28.6  0.70 0.10 0.20 28.6/24  2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.1x10^{-8}  0.4x10^{-8}  0.4x10^{-8}  
173 2.2 0.20 0.20  8.4 1.8   1.5 32.4/23   3.5000 0.5  0.5000  1.80 0.3  0.20 24.8/23  2.7 0.4 0.3 10.4 2.7   2.0 28.1/23   30.9 -9999  30.9  1.10 0.20 0.30 27.9/24  7.7x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  5.3x10^{-9}  2.4x10^{-9}  1.6x10^{-9}  
174 2.7 0.30 0.20 33.3 -9999  26.1 3.34/10   2.6000 0.5  0.3000  0.70 0.5  0.70 3.59/10  3.2 0.5 0.4 43.5 -9999  31.3 3.74/10   12.5 -9999  12.5  0.40 0.50 0.70 9.01/12  7.5x10^{-9}  0.7x10^{-9}  0.8x10^{-9}  5.1x10^{-9}  3.0x10^{-9}  1.8x10^{-9}  
175 2.3 0.30 0.30 14.2 -9999   7.7 8.59/12   2.3000 0.2  0.2000  0.40 0.8  2.10 8.78/12  2.7 0.3 0.4 32.2 -9999  24.3 8.89/12    9.6 -9999   9.6  0.40 0.50 0.60 12.0/14  5.2x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  1.4x10^{-9}  0.8x10^{-9}  0.6x10^{-9}  
176 2.4 0.20 0.20  7.8 1.3   1.2 6.76/19   3.0000 0.7  0.4000  1.10 0.5  0.50 14.5/18  3.0 0.5 0.4  8.8 1.7   1.5 7.99/19   10.9 -9999  10.9  0.30 0.30 0.40 12.9/20  7.5x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  4.3x10^{-9}  1.3x10^{-9}  1.1x10^{-9}  
177 2.5 0.10 0.10 11.9 0.8   0.8 97.6/68   4.2000 0.2  0.1000  2.00 0.1  0.10 168./69  3.1 0.2 0.1 14.5 1.1   1.0 91.8/68   27.0 -9999  27.0  0.70 0.10 0.10 130./70  4.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  4.3x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
178 2.1 0.50 0.60  6.3 1.7   1.2 8.19/16   4.9000 1.1  1.2000  1.40 0.9  0.40 9.67/16  2.6 1.3 1.2  7.2 2.3   1.6 8.16/16   11.8 -9999  11.8  0.10 0.30 0.40 8.52/17  4.3x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  2.5x10^{-9}  0.8x10^{-9}  0.7x10^{-9}  
179 2.3 0.30 0.20 18.4 5.3   4.5 12.4/10   3.9000 1.9  1.9000  1.40 0.8  0.30 16.2/10  2.5 0.5 0.4 21.6 7.4   5.9 12.0/10   41.7 -9999  41.7  1.00 0.20 0.30 15.7/12  6.2x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  9.6x10^{-9}  4.1x10^{-9}  3.3x10^{-9}  
180 2.7 0.40 0.40 60.0 -9999  19.2 3.31/3    2.6000 0.8  0.6000  0.70 0.8  0.10 3.75/4   3.1 0.8 0.6 58.2 -9999  50.2 3.70/4     6.6 -9999   6.6 -0.20 1.10 1.30 5.09/5   5.7x10^{-9}  1.1x10^{-9}  0.9x10^{-9}  6.2x10^{-9}  3.3x10^{-9}  2.1x10^{-9}  
181 2.6 0.20 0.20 10.2 1.8   1.6 25.1/24   3.6000 0.4  0.3000  1.60 0.3  0.20 27.8/24  3.2 0.5 0.4 12.5 2.7   2.2 23.8/24   22.4 -9999  22.4  0.70 0.20 0.30 33.7/25  8.2x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  6.1x10^{-9}  2.7x10^{-9}  1.9x10^{-9}  
182 2.1 0.40 0.20  9.5 2.9   2.4 24.9/22   8.5000 2.1  2.2000  1.10 0.6  0.30 21.5/22  2.4 0.6 0.6 12.1 3.1   3.0 21.5/22   28.8 -9999  28.8  0.60 0.10 0.20 19.6/24  1.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
183 2.1 0.10 0.10  9.9 1.7   1.4 37.7/37   4.6000 3.1  0.8000  1.40 0.2  0.20 57.0/37  2.5 0.2 0.2 12.9 2.4   2.1 35.8/37   25.6 -9999  25.6  0.80 0.10 0.10 43.4/39  4.9x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  4.6x10^{-8}  0.7x10^{-8}  0.6x10^{-8}  
184 1.9 0.20 0.20  7.7 1.3   1.0 32.5/36   5.4000 1.3  0.8000  1.40 0.3  0.20 31.8/36  2.3 0.5 0.4  9.7 2.5   1.6 30.9/36   26.0 -9999  26.0  0.70 0.10 0.20 29.4/38  9.3x10^{-9}  0.4x10^{-9}  0.4x10^{-9}  1.2x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
185 2.1 0.20 0.20  9.7 2.2   1.6 18.6/29   6.2000 1.2  1.2000  1.10 0.1  0.10 23.4/29  2.5 0.3 0.3 12.0 3.9   2.5 19.5/29   27.6 -9999  27.6  0.80 0.20 0.20 23.5/31  1.1x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 1.4x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
186 2.2 0.20 0.20  8.5 1.3   1.1 19.4/21   8.7000 1.3  1.2000  1.10 0.1  0.10 31.4/21  2.7 0.4 0.4  9.9 1.7   1.5 20.5/21   17.9 -9999  17.9  0.60 0.20 0.20 26.4/22  9.7x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  6.7x10^{-9}  1.8x10^{-9}  1.5x10^{-9}  
187 2.5 0.50 0.60  6.6 2.9   2.2 11.6/17   2.9000 0.7  0.3000  0.40 1.0  1.30 13.4/17  3.4 1.1 1.3  7.7 4.0   3.0 12.6/17    6.6 -9999   6.6 -0.40 0.50 0.60 13.1/18  2.5x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  9.0x10^{-10} 3.9x10^{-10} 3.3x10^{-10} 
188 2.3 0.10 0.10 10.2 0.9   0.8 85.7/62   9.0000 0.7  0.6000  1.10 0.03 0.03 133./62  2.7 0.2 0.2 12.0 1.1   1.0 88.3/62   24.1 -9999  24.1  0.70 0.10 0.10 109./64  1.7x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 1.5x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  
189 1.9 0.70 0.50  9.5 1.8   1.6 5.16/6    8.7000 1.4  1.4000  0.90 1.0  0.20 5.61/7   2.0 1.6 0.9 10.4 2.2   2.0 5.16/6    18.7 -9999  18.7  0.40 0.30 0.30 6.06/8   7.7x10^{-9}  0.9x10^{-9}  0.8x10^{-9}  6.2x10^{-9}  1.5x10^{-9}  0.7x10^{-9}  
190 1.5 1.20 0.60 10.4 1.7   2.8 3.38/4    8.3000 14.8 3.6000  2.20 1.0  0.70 1.95/4   1.1 3.8 1.1 11.7 5.5   3.2 3.05/4    19.6 -9999  19.6  0.30 0.40 0.50 4.29/6   1.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  1.3x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
191 2.6 0.40 0.30 12.3 2.9   2.6 11.8/8    2.7000 0.5  0.4000  0.30 0.1  0.10 11.8/8   3.4 1.0 0.6 21.3 2.0   2.7 12.0/8    33.1 -9999  33.1  0.70 0.30 0.50 15.2/9   1.2x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.7x10^{-8}  1.0x10^{-8}  0.7x10^{-8}  
192 2.8 0.30 0.70  9.0 1.7   1.5 4.03/3    3.1000 0.9  0.5000  2.40 0.5  0.40 7.24/3   3.4 0.5 1.2 11.3 2.7   2.6 4.47/3    23.5 -9999  23.5  0.70 0.30 0.40 6.39/4   1.4x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  1.9x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
193 2.4 0.10 0.10  9.3 0.8   0.8 35.6/50   4.4000 0.3  0.3000  1.60 0.2  0.20 42.3/49  3.0 0.3 0.2 11.4 1.1   1.1 29.7/50   27.5 -9999  27.5  0.70 0.10 0.10 37.4/51  1.2x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.6x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
194 2.5 0.30 0.20 11.4 2.9   2.7 22.4/23   3.2000 1.1  0.7000  1.10 0.6  0.40 23.4/22  3.1 0.5 0.4 13.7 4.0   3.3 21.7/23   23.2 -9999  23.2  0.70 0.30 0.40 25.7/24  3.6x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  6.8x10^{-9}  4.4x10^{-9}  2.6x10^{-9}  
195 3.7 0.50 0.50 17.2 1.3   1.2 158./90  17.3000 1.5  1.3000  3.10 0.4  0.30 100./90  4.7 0.1 0.5 20.8 1.4   0.9 142./90   20.2 -9999  20.2 -0.30 0.10 0.10 229./92  3.8x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  3.9x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
196 2.0 0.10 0.10 10.1 0.8   0.7 53.7/57   3.9000 0.3  0.2000  2.10 0.1  0.10 77.2/58  2.3 0.1 0.1 11.9 1.0   0.9 47.3/57   35.5 -9999  35.5  1.10 0.10 0.10 54.7/59  8.1x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  3.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
197 2.4 0.10 0.10 15.1 3.4   3.7 57.9/44   2.8000 0.9  0.5000  1.10 0.2  0.20 52.8/44  2.8 0.2 0.2 19.4 5.2   4.1 50.9/44   32.0 -9999  32.0  0.80 0.20 0.20 56.5/46  8.1x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  8.1x10^{-9}  4.4x10^{-9}  2.7x10^{-9}  
198 1.9 0.30 0.30 10.1 4.4   2.3 26.9/32   8.1000 3.1  3.0000  0.90 0.6  0.10 28.3/32  2.1 0.4 0.4 15.3 7.7   4.9 26.0/32   46.7 -9999  46.7  0.70 0.10 0.20 28.3/34  3.0x10^{-9}  0.1x10^{-9}  0.1x10^{-9}  7.4x10^{-9}  2.7x10^{-9}  2.1x10^{-9}  
199 2.4 0.20 0.20 11.4 1.6   1.6 33.9/38   4.1000 0.4  0.4000  1.60 0.2  0.20 35.0/38  2.9 0.3 0.3 14.1 2.1   2.0 28.1/38   34.2 -9999  34.2  0.90 0.10 0.20 35.0/39  1.2x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 2.1x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
200 2.4 0.20 0.20 17.2 3.1   3.0 27.5/26  18.0000 3.0  2.7000  1.10 0.1  0.10 29.4/26  2.8 0.4 0.3 21.2 4.9   4.2 25.9/26   77.0 -9999  77.0  0.90 0.10 0.20 31.2/27  1.1x10^{-8}  0.05x10^{-8} 0.05x10^{-8} 3.0x10^{-8}  1.6x10^{-8}  1.2x10^{-8}  
201 2.4 0.10 0.10 11.3 2.4   2.1 38.9/28   4.2000 0.7  0.7000  1.40 0.3  0.20 43.6/28  2.8 0.2 0.2 14.3 3.4   2.8 35.3/28   30.3 -9999  30.3  0.90 0.10 0.10 38.8/30  3.3x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  3.2x10^{-8}  0.7x10^{-8}  0.5x10^{-8}  
202 1.1 0.40 0.30  4.9 0.7   0.5 25.4/20   5.3000 0.8  0.6000  2.10 1.0  0.60 23.3/20  0.9 0.6 0.4  5.8 0.9   0.6 24.8/20   31.2 -9999  31.2  0.80 0.30 0.40 24.8/21  9.7x10^{-9}  0.5x10^{-9}  0.5x10^{-9}  8.9x10^{-9}  6.1x10^{-9}  3.6x10^{-9}  
203 2.5 0.10 0.30 12.2 5.2   5.9 30.7/24   2.7000 0.4  0.3000  1.10 0.2  0.30 33.1/24  2.9 0.2 0.2 16.7 9.0   5.8 30.3/24   11.0 -9999  11.0  0.40 0.30 0.30 37.8/26  1.8x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.2x10^{-8}  0.3x10^{-8}  0.2x10^{-8}  
204 2.3 0.20 0.20 13.8 2.7   2.5 34.9/27  14.6000 3.1  3.8000  1.10 0.1  0.10 24.8/26  2.5 0.3 0.3 17.7 4.0   3.3 29.5/27  193.6 -9999 193.6  1.10 0.10 0.10 26.8/28  1.1x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 3.0x10^{-8}  1.0x10^{-8}  1.0x10^{-8}  
205 2.2 0.30 0.20  9.7 2.2   1.9 20.7/17   2.5000 0.7  0.6000  1.00 0.1  0.10 25.1/17  2.6 0.5 0.4 11.6 3.3   2.5 21.0/17   31.2 -9999  31.2  0.80 0.20 0.30 22.9/18  1.1x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.3x10^{-8}  0.9x10^{-8}  0.7x10^{-8}  
206 2.4 0.10 0.10 11.0 2.2   2.2 30.8/31   4.1000 0.5  0.5000  1.60 0.3  0.20 33.0/31  2.8 0.2 0.2 14.3 2.6   2.4 23.9/31   28.5 -9999  28.5  0.90 0.10 0.10 27.6/33  2.7x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.9x10^{-8}  0.5x10^{-8}  0.5x10^{-8}  
207 2.7 0.20 0.20 17.3 4.7   4.0 21.0/25   2.9000 0.5  0.3000  1.00 0.2  0.30 24.2/25  3.2 0.3 0.3 21.5 7.5   5.4 21.3/25   22.3 -9999  22.3  0.70 0.30 0.40 31.8/27  1.1x10^{-8}  0.05x10^{-8} 0.1x10^{-8}  1.3x10^{-8}  0.6x10^{-8}  0.4x10^{-8}  
208 2.5 0.30 0.20 12.9 2.9   2.4 19.2/23  10.9000 2.1  1.1000  0.90 0.2  0.30 25.0/24  2.8 0.5 0.4 14.7 4.0   3.0 20.4/23   26.7 -9999  26.7  0.50 0.20 0.20 24.0/25  7.0x10^{-9}  0.3x10^{-9}  0.3x10^{-9}  9.8x10^{-9}  3.1x10^{-9}  2.5x10^{-9}  
209 2.4 0.20 0.20 60.0 -9999  48.5 13.5/11   2.4000 0.2  0.2000 -1.00 0.2  0.10 13.4/12  2.7 0.3 0.3 19.9 10.2  6.8 15.3/12    7.6 -9999   7.6  0.20 0.80 0.80 21.0/13  6.5x10^{-9}  0.9x10^{-9}  0.7x10^{-9}  6.3x10^{-9}  3.1x10^{-9}  2.1x10^{-9}  
210 1.7 0.10 0.10  5.7 0.6   0.5 22.9/29   2.2000 0.8  0.3000  1.50 0.1  0.10 34.7/29  1.9 0.1 0.1  6.9 1.0   0.7 22.6/29   23.2 -9999  23.2  1.20 0.10 0.10 31.0/31  1.3x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
211 2.1 0.10 0.10  7.9 1.0   0.9 59.2/36   2.8000 0.4  0.3000  1.50 0.1  0.10 68.4/35  2.5 0.1 0.1 10.1 1.4   1.2 55.8/36   23.9 -9999  23.9  1.10 0.10 0.20 70.9/37  1.3x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.1x10^{-8}  0.2x10^{-8}  0.2x10^{-8}  
212 1.9 0.20 0.20  6.9 1.9   1.1 25.3/27   2.3000 0.4  0.2000  1.20 0.2  0.20 24.0/26  2.5 0.2 0.3 14.1 8.6   5.9 23.9/26   32.5 -9999  32.5  1.10 0.20 0.20 27.7/28  1.1x10^{-8}  0.04x10^{-8} 0.04x10^{-8} 9.3x10^{-9}  4.9x10^{-9}  2.8x10^{-9}  
213 2.0 0.10 0.10  8.0 0.9   0.9 70.9/38   3.0000 0.3  0.3000  1.70 0.1  0.10 55.6/38  2.4 0.1 0.1 10.9 1.0   1.0 50.6/38   34.8 -9999  34.8  1.30 0.10 0.10 66.9/39  3.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  2.5x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
214 2.3 0.10 0.10  8.5 0.9   0.8 58.0/31   3.4000 0.2  0.2000  1.80 0.2  0.10 69.6/31  2.8 0.2 0.1 10.3 1.2   1.1 54.6/31   15.4 -9999  15.4  0.80 0.20 0.20 80.0/32  2.0x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  1.6x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
215 2.1 0.10 0.10 11.7 2.1   1.9 22.4/26   2.4000 0.7  0.4000  1.40 0.2  0.20 28.8/26  2.4 0.2 0.2 13.9 2.9   2.5 21.3/26   42.1 -9999  42.1  1.30 0.10 0.20 28.7/28  1.0x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 1.6x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
216 2.3 0.10 0.10 12.3 3.1   3.1 37.7/25   2.3000 0.2  0.1000  1.10 0.2  0.30 47.7/25  2.6 0.1 0.1 15.5 4.0   3.4 38.0/25   15.4 -9999  15.4  0.80 0.20 0.20 59.1/27  2.6x10^{-8}  0.1x10^{-8}  0.1x10^{-8}  10.0x10^{-9} 2.9x10^{-9}  2.3x10^{-9}  
217 2.1 0.20 0.20 10.0 1.6   1.2 19.6/23   9.7000 1.3  1.2000  1.30 0.2  0.10 22.7/24  2.3 0.3 0.2 11.5 1.7   1.5 20.2/24   42.4 -9999  42.4  1.00 0.10 0.20 25.0/25  9.4x10^{-9}  0.3x10^{-9}  0.4x10^{-9}  2.1x10^{-8}  0.6x10^{-8}  0.5x10^{-8}  
218 2.3 0.10 0.10  9.4 1.5   1.4 38.7/34   3.5000 0.6  0.5000  1.30 0.1  0.10 48.0/34  2.7 0.1 0.1 13.1 2.0   1.8 28.8/34   26.7 -9999  26.7  0.90 0.10 0.10 36.9/36  1.9x10^{-8}  0.03x10^{-8} 0.03x10^{-8} 2.8x10^{-8}  0.4x10^{-8}  0.3x10^{-8}  
219 2.3 0.30 0.30 20.1 9.9   6.9 25.5/22   0.1000 0.1  0.0500  1.00 0.1  0.10 21.9/23  2.3 0.6 0.5 24.4 18.4  8.4 24.4/22  280.9 -9999 280.9  1.00 0.10 0.20 24.5/24  3.1x10^{-9}  0.2x10^{-9}  0.2x10^{-9}  1.4x10^{-8}  0.5x10^{-8}  0.7x10^{-8}  
220 2.3 0.20 0.20 10.5 4.1   2.7 22.8/22   2.4000 0.2  0.1000  0.20 0.2  0.10 28.3/23  2.6 0.2 0.2 11.7 0.9   1.1 25.7/23   17.6 -9999  17.6  0.70 0.20 0.30 33.1/24  8.9x10^{-9}  0.4x10^{-9}  0.5x10^{-9}  1.1x10^{-8}  0.3x10^{-8}  0.3x10^{-8}  
221 2.0 0.10 0.10  9.2 3.3   1.9 30.5/28   1.9000 0.2  0.1000  1.20 0.2  0.20 22.1/28  2.3 0.1 0.1 18.2 8.2   5.1 23.3/28   70.6 -9999  70.6  1.40 0.10 0.10 34.4/30  2.0x10^{-8}  0.04x10^{-8} 0.05x10^{-8} 2.6x10^{-8}  1.1x10^{-8}  0.7x10^{-8}  


==> tab7.txt <==
Title: Broadband Spectral Investigations of Magnetar Bursts
Authors: Demet Kirmizibayrak, Sinem Sasmaz Mus, Yuki Kaneko and Ersin Gogus
Table: Spectral Properties of SGR J1550-5418 Bursts
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---     ID               Burst ID
   4-  6 F3.1   keV     bbkt1            BB+BB kT 1
   8- 10 F3.1   keV     bbkt1up          BB+BB kT 1 upper bound error
  12- 14 F3.1   keV     bbkt1low         BB+BB kT 1 lower bound error
  16- 19 F4.1   keV     bbkt2            BB+BB kT 2
  21- 24 A4     keV     bbkt2up          BB+BB kT 2 upper bound error
  26- 28 F3.1   keV     bbkt2low         BB+BB kT 2 lower bound error
  30- 36 A7     ---     bbchidof         BB+BB chi-squared/DOF
  38- 42 F5.1   keV     bpkt             BB+PO kT
  44- 48 A5     keV     bpktup           BB+PO kT upper bound error
  50- 54 F5.1   keV     bpktlow          BB+PO kT lower bound error
  56- 58 F3.1   ---     bppho            BB+PO power law photon index
  60- 62 A3     ---     bpphoup          BB+PO power law photon index upper bound error
  64- 67 F4.2   ---     bppholow         BB+PO power law photon index lower bound error
  69- 75 A7     ---     bpchidof         BB+PO chi-squared/DOF
  77- 79 F3.1   keV     lbkt1            LB+LB kT 1
  81- 83 F3.1   keV     lbkt1up          LB+LB kT 1 upper bound error
  85- 87 F3.1   keV     lbkt1low         LB+LB kT 1 lower bound error
  89- 92 F4.1   keV     lbkt2            LB+LB kT 2
  94- 97 A4     keV     lbkt2up          LB+LB kT 2 upper bound error
  99-102 F4.1   keV     lbkt2low         LB+LB kT 2 lower bound error
 104-110 A7     ---     lbchidof         LB+LB chi-squared/DOF
 112-116 F5.1   keV     compthcut        COMPT cut-off energy
 118-122 A5     keV     compthcutup      COMPT cut-off energy upper bound error
 124-128 F5.1   keV     compthcutlow     COMPT cut-off energy lower bound error
 130-133 F4.1   ---     comptpho         COMPT power law photon index
 135-138 F4.2   ---     comptphoup       COMPT power law photon index upper bound error
 140-143 F4.2   ---     comptpholow      COMPT power law photon index lower bound error
 145-151 A7     ---     comptchidof      COMPT chi-squared/DOF
 153-163 A11    mW/m2   comptpcaflux     COMPT PCA Flux (erg/s/cm^2)
 165-175 A11    mW/m2   comptpcafluxup   COMPT PCA Flux Upper Bound Error (erg/s/cm^2)
 177-187 A11    mW/m2   comptpcafluxlow  COMPT PCA Flux Lower Bound Error (erg/s/cm^2)
 189-199 A11    mW/m2   compthxtflux     COMPT HEXTE Flux (erg/s/cm^2)
 201-211 A11    mW/m2   compthxtfluxup   COMPT HEXTE Flux Upper Bound Error (erg/s/cm^2)
 213-223 A11    mW/m2   compthxtfluxlow  COMPT HEXTE Flux Lower Bound Error (erg/s/cm^2)
--------------------------------------------------------------------------------
Note (1): PCA Flux Energy Range: 2-30 keV
Note (2): HEXTE Flux Energy Range: 15-250 keV
Note (3): All errors are reported at 1 sigma
Note (4): The number of free parameters are the same for BB+BB, BB+PO and LB+LB models and is 4 for each model and 6 for PCA and HEXTE joint spectral analysis. The number of free parameters is 3 for the COMPT model and is 4 in joint spectral analysis . See Section 3 for a list of free model parameters.
--------------------------------------------------------------------------------
 1 2.0 0.4 0.3  9.2 -9999  3.1 3.21/3    2.1 0.7     0.3 0.6 1.1 2.00 3.23/3  2.5 0.5 0.5 27.6 -9999  20.6 3.31/3   10.1 50.6    5.5  0.6 0.80 1.00 5.64/5  1.3x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 3.7x10^{-9} 4.5x10^{-9} 1.4x10^{-9} 
 2 2.2 0.2 0.2 29.2 12.8 8.9 12.1/8    2.1 0.3     0.2 1.1 0.7 0.60 13.9/8  2.6 0.4 0.3 36.2 23.1 12.9 12.3/8    4.3 2.3     1.3 -0.3 0.70 0.80 17.9/10 6.2x10^{-9} 0.7x10^{-9} 0.7x10^{-9} 2.1x10^{-9} 0.6x10^{-9} 0.5x10^{-9} 
 3 1.6 0.2 0.2  7.6 1.4  1.2 6.22/8    7.6 1.1     1.5 1.5 0.1 0.10 9.26/8  1.7 0.3 0.3  8.6 1.7   1.4 6.57/8   25.6 13.0    7.9  1.2 0.20 0.20 10.1/10 2.0x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 2.2x10^{-8} 0.5x10^{-8} 0.4x10^{-8} 
 4 2.1 0.2 0.2 20.7 4.5  3.4 17.4/14   2.0 0.3     0.3 1.2 0.2 0.20 12.6/14 2.5 0.3 0.3 27.7 7.6   5.5 13.8/14 500.0 -9999   212.9  1.5 0.10 0.10 21.5/16 1.4x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 3.4x10^{-8} -9999         -9999         
 5 1.7 0.2 0.2 20.1 2.6  2.3 20.6/17   0.6 0.5     0.4 1.2 0.1 0.10 22.4/17 1.7 0.3 0.3 25.1 3.8   3.3 16.8/17 500.0 -9999   327.1  1.3 0.10 0.20 24.4/19 1.4x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 4.6x10^{-8} 0.4x10^{-8} 0.8x10^{-8} 
 6 2.6 0.4 0.4 17.3 11.7 9.9 3.13/5    3.2 1.2     0.9 1.3 1.2 0.60 3.51/5  3.1 0.8 0.6 20.5 21.3 12.1 2.92/5   16.5 23.8    7.8  0.6 0.40 0.60 4.53/7  1.1x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 6.8x10^{-9} 3.5x10^{-9} 2.1x10^{-9} 
 7 1.9 0.5 0.4 15.3 4.7  3.8 30.6/21  14.3 13.0    6.3 1.4 0.3 0.30 21.4/21 1.8 0.7 0.4 20.2 5.4   4.6 25.1/21 118.3 177.3  50.4  0.9 0.20 0.20 22.0/23 7.2x10^{-9} 0.5x10^{-9} 0.5x10^{-9} 1.4x10^{-8} 0.4x10^{-8} 0.3x10^{-8} 
 8 1.7 0.2 0.2 11.1 2.6  2.2 7.57/10  10.1 6.9     4.9 1.7 0.3 0.30 4.54/10 1.8 0.3 0.3 13.6 3.8   2.9 5.76/10 108.8 -9999    56.6  1.4 0.20 0.20 4.93/12 1.6x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 2.2x10^{-8} 0.8x10^{-8} 0.6x10^{-8} 
 9 2.1 0.4 0.3  9.0 1.6  1.2 6.58/6    9.1 1.2     1.4 1.4 0.2 0.10 7.89/6  2.5 0.6 0.5 10.4 1.6   1.5 6.47/6   28.9 15.3    9.1  1.0 0.20 0.30 9.22/8  1.8x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 2.1x10^{-8} 0.5x10^{-8} 0.4x10^{-8} 
10 1.7 0.2 0.1 16.9 2.5  2.2 19.2/14   1.2 0.4     0.7 1.4 0.2 0.20 20.2/14 1.7 0.2 0.2 21.1 3.6   3.0 16.0/14 367.2 -9999   233.0  1.5 0.10 0.10 23.6/16 2.1x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 5.0x10^{-8} 0.6x10^{-8} 1.0x10^{-8} 
11 1.9 0.3 0.2 12.4 2.1  1.8 7.74/10  10.1 3.0     2.2 1.5 0.4 0.30 9.68/10 2.0 0.4 0.4 14.6 2.8   2.3 6.81/10  53.8 32.6   17.4  1.1 0.20 0.20 8.44/12 1.9x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 2.9x10^{-8} 0.6x10^{-8} 0.5x10^{-8} 
12 1.5 0.2 0.2  9.5 1.6  1.3 12.3/11  10.3 2.4     1.7 1.7 0.4 0.40 11.7/11 1.5 0.3 0.2 11.7 2.4   1.9 11.3/11  84.1 155.3  38.7  1.3 0.20 0.20 15.3/13 1.1x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 2.1x10^{-8} 0.7x10^{-8} 0.6x10^{-8} 
13 1.7 0.1 0.1 16.7 2.3  2.1 33.8/30   1.3 0.2     0.3 1.2 0.2 0.20 29.2/30 1.8 0.2 0.1 21.5 3.6   3.0 27.9/30 500.0 -9999   279.2  1.5 0.10 0.10 34.6/32 9.1x10^{-9} 0.4x10^{-9} 0.4x10^{-9} 2.4x10^{-8} 0.3x10^{-8} 0.4x10^{-8} 
14 2.1 0.2 0.1 11.0 1.8  1.7 40.2/27   3.1 0.4     0.4 1.9 0.2 0.10 28.0/27 2.5 0.2 0.2 13.4 2.4   2.1 33.9/27  74.4 73.6   28.7  1.5 0.10 0.10 34.9/29 2.2x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 2.1x10^{-8} 0.5x10^{-8} 0.4x10^{-8} 
15 1.4 0.2 0.2 17.2 4.1  3.4 6.15/7    1.0 0.4     0.4 1.1 0.3 0.30 9.07/7  1.3 0.3 0.2 21.7 6.3   4.8 5.80/7  396.2 -9999   309.8  1.4 0.10 0.30 12.3/9  6.0x10^{-9} 0.7x10^{-9} 0.6x10^{-9} 2.0x10^{-8} 0.5x10^{-8} 0.6x10^{-8} 
16 2.1 0.2 0.2 16.5 1.9  1.7 18.1/20   2.7 1.8     0.9 1.4 0.1 0.10 30.5/20 2.3 0.3 0.2 19.9 2.5   2.3 17.2/20 110.5 79.9   36.8  1.2 0.10 0.10 26.2/22 3.7x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 5.7x10^{-8} 1.0x10^{-8} 0.9x10^{-8} 
17 1.9 0.3 0.3 16.8 3.6  3.1 3.32/6   16.3 6.6     3.4 1.5 0.3 0.20 1.45/6  2.1 0.4 0.4 19.9 5.1   3.6 2.06/6  500.0 -9999   350.3  1.4 0.10 0.20 4.01/8  1.2x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 4.3x10^{-8} 0.8x10^{-8} 1.0x10^{-8} 
18 1.6 0.3 0.3 13.6 3.9  3.7 5.67/3   11.9 81.6    5.4 1.9 0.5 0.40 4.27/3  1.5 0.5 0.4 16.0 5.6   4.4 4.78/3   71.9 180.6  35.7  1.2 0.30 0.30 6.34/5  1.4x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 3.0x10^{-8} 1.2x10^{-8} 0.9x10^{-8} 
19 2.1 0.4 0.3 18.1 3.8  3.2 2.44/2   18.1 3.6     3.3 1.2 0.4 0.20 4.01/2  2.4 0.8 0.5 22.0 6.2   4.8 3.47/2  252.4 -9999   191.4  1.2 0.20 0.30 7.25/4  6.7x10^{-9} 0.8x10^{-9} 0.8x10^{-9} 1.5x10^{-8} 0.6x10^{-8} 0.7x10^{-8} 
20 2.0 0.2 0.1 13.1 2.5  2.5 37.7/21   4.0 1.0     1.0 1.9 0.1 0.20 23.7/21 2.3 0.2 0.2 16.6 2.9   2.8 30.1/21  97.8 93.1   37.9  1.5 0.10 0.10 23.5/23 3.6x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 5.6x10^{-8} 1.1x10^{-8} 1.0x10^{-8} 
21 1.7 0.3 0.2 13.9 2.5  2.1 6.62/5    0.5 198.6   0.5 1.6 0.2 0.20 9.26/5  1.9 0.4 0.3 16.6 3.9   2.9 6.52/5  131.2 -9999    76.1  1.5 0.20 0.20 9.53/7  9.2x10^{-9} 0.9x10^{-9} 0.9x10^{-9} 2.0x10^{-8} 0.7x10^{-8} 0.6x10^{-8} 
22 1.4 0.4 0.3  7.2 2.4  0.9 26.7/17   5.5 1.8     1.6 1.1 0.2 0.10 21.3/17 1.3 0.7 0.4  8.7 3.7   1.3 25.4/17  40.3 56.7   17.5  0.8 0.20 0.30 26.1/19 8.0x10^{-9} 0.6x10^{-9} 0.6x10^{-9} 6.1x10^{-9} 3.0x10^{-9} 1.7x10^{-9} 
23 1.0 0.2 0.2  6.8 1.3  0.8 4.55/9    7.4 2.9     1.2 2.7 0.8 0.60 5.25/9  1.0 0.3 0.2  8.1 1.8   1.1 5.03/9   20.7 11.1    6.4  0.6 0.30 0.40 11.8/11 5.3x10^{-9} 0.6x10^{-9} 0.6x10^{-9} 7.3x10^{-9} 1.6x10^{-9} 1.3x10^{-9} 
24 1.6 0.4 0.4  5.7 1.5  0.7 17.3/14   4.9 0.8     0.6 2.0 0.8 0.60 15.2/14 1.8 0.9 0.7  6.7 2.5   1.1 16.3/14  14.3 4.9     3.4  0.6 0.20 0.30 15.4/16 1.6x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 1.6x10^{-8} 0.2x10^{-8} 0.2x10^{-8} 
25 1.8 0.2 0.2  9.8 1.6  1.4 9.90/15   7.9 1.6     1.9 1.5 0.2 0.10 11.6/15 2.1 0.3 0.2 11.4 2.2   1.8 8.25/15  43.1 30.0   15.1  1.3 0.20 0.20 9.96/17 1.9x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 2.1x10^{-8} 0.5x10^{-8} 0.4x10^{-8} 
26 2.0 0.1 0.1 11.4 0.6  0.6 133./75   3.8 0.3     0.2 1.9 0.1 0.10 113./75 2.3 0.1 0.1 13.9 0.8   0.8 102./75  64.6 9.8     8.0  1.3 0.05 0.05 84.2/77 5.0x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 6.2x10^{-8} 0.4x10^{-8} 0.3x10^{-8} 
27 2.5 0.3 0.3 16.2 6.3  6.5 19.5/8    3.8 0.9     1.0 1.6 0.2 0.30 18.0/8  3.1 0.6 0.5 19.2 9.4   7.3 18.3/8   55.3 119.3  32.1  1.1 0.20 0.30 20.6/10 1.4x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 1.5x10^{-8} 0.8x10^{-8} 0.6x10^{-8} 
28 1.8 0.1 0.1  9.1 0.6  0.6 71.3/62   7.5 0.5     0.5 1.4 0.1 0.04 40.8/62 1.9 0.1 0.1 11.0 0.8   0.7 56.7/62  46.7 8.2     6.6  1.2 0.10 0.10 38.7/64 3.8x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 4.3x10^{-8} 0.3x10^{-8} 0.3x10^{-8} 
29 1.3 0.2 0.2  7.8 1.6  1.1 28.9/16   8.1 2.6     3.0 1.7 0.2 0.40 25.5/16 1.4 0.3 0.2  9.9 2.1   1.6 27.3/16  77.7 159.0  36.1  1.2 0.20 0.20 27.7/18 4.0x10^{-9} 0.3x10^{-9} 0.3x10^{-9} 7.2x10^{-9} 2.7x10^{-9} 1.8x10^{-9} 
30 1.6 0.1 0.1 14.2 2.7  2.5 32.5/20   0.6 0.4     0.6 1.6 0.2 0.20 21.1/20 1.6 0.2 0.2 17.6 3.6   3.2 25.5/20 411.9 -9999   296.0  1.7 0.10 0.10 22.1/22 7.9x10^{-9} 0.4x10^{-9} 0.4x10^{-9} 2.0x10^{-8} 0.3x10^{-8} 0.5x10^{-8} 
31 1.7 0.1 0.1 13.6 5.1  4.2 14.3/15   1.7 0.5     0.4 1.6 0.2 0.30 8.35/15 1.9 0.2 0.2 17.6 8.1   5.4 11.1/15 500.0 -9999   400.5  1.7 0.10 0.10 10.1/17 8.7x10^{-9} 0.5x10^{-9} 0.5x10^{-9} 2.1x10^{-8} 0.3x10^{-8} 0.8x10^{-8} 
32 1.5 0.2 0.2 18.2 3.9  3.8 16.4/12   1.0 0.3     0.3 1.0 0.2 0.20 15.9/12 1.4 0.3 0.2 23.5 6.0   4.9 13.3/12 292.7 -9999   197.4  1.2 0.10 0.20 20.4/14 7.5x10^{-9} 0.6x10^{-9} 0.6x10^{-9} 2.9x10^{-8} 0.6x10^{-8} 0.8x10^{-8} 
33 1.9 0.2 0.2 16.9 4.3  4.3 15.9/13 200.0 -9999   200.0 1.5 0.1 0.10 13.8/13 2.1 0.3 0.3 21.1 5.3   4.8 13.6/13 143.6 -9999    70.5  1.3 0.10 0.20 13.7/15 1.6x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 3.5x10^{-8} 1.0x10^{-8} 0.8x10^{-8} 
34 1.7 0.3 0.3 22.5 3.8  3.3 4.97/5   22.4 4.8     3.6 1.8 0.4 0.40 3.31/5  1.7 0.5 0.4 25.6 4.5   3.9 4.62/5  445.3 -9999   318.1  1.3 0.20 0.20 11.0/7  8.9x10^{-9} 0.9x10^{-9} 0.9x10^{-9} 2.7x10^{-8} 0.5x10^{-8} 0.7x10^{-8} 
35 1.4 0.2 0.2 12.8 3.4  2.8 6.62/5   16.0 25.9    4.6 2.0 0.4 0.30 3.29/5  1.5 0.3 0.2 16.6 8.1   4.2 4.94/5  500.0 -9999   358.1  1.8 0.20 0.20 6.01/7  6.5x10^{-9} 0.6x10^{-9} 0.6x10^{-9} 8.5x10^{-9} 2.2x10^{-9} 2.4x10^{-9} 
36 1.9 0.1 0.1 14.5 0.6  0.6 114./81  12.9 0.7     0.7 1.4 0.1 0.10 93.4/81 2.0 0.1 0.1 17.4 0.7   0.7 88.6/81  87.5 12.4   10.1  1.1 0.04 0.04 110./83 5.1x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 1.3x10^{-7} 0.1x10^{-7} 0.1x10^{-7} 
37 1.7 0.1 0.1 14.4 2.6  2.7 61.5/35   1.2 0.6     0.5 1.6 0.1 0.10 34.7/35 1.8 0.1 0.1 19.3 3.1   2.9 45.5/35 224.6 -9999   109.6  1.6 0.10 0.10 38.8/37 1.8x10^{-8} 0.1x10^{-8} 0.1x10^{-8} 3.0x10^{-8} 0.5x10^{-8} 0.5x10^{-8} 
38 1.6 0.2 0.2 22.0 -9999  8.2 8.23/8    1.5 0.3     0.3 0.1 1.2 1.40 9.57/8  1.7 0.3 0.2 29.5 -9999  12.7 8.52/8  500.0 -9999   442.2  1.7 0.20 0.20 12.8/10 2.8x10^{-9} 0.2x10^{-9} 0.2x10^{-9} 4.4x10^{-9} 1.9x10^{-9} 2.3x10^{-9} 
39 1.8 0.2 0.2 12.4 3.5  3.4 13.7/14   9.3 4.6     9.3 1.6 0.6 0.20 10.2/14 2.0 0.3 0.3 14.7 4.8   4.0 10.9/14  58.7 91.3   27.9  1.3 0.20 0.20 9.47/16 6.6x10^{-9} 0.4x10^{-9} 0.4x10^{-9} 7.0x10^{-9} 2.9x10^{-9} 2.0x10^{-9} 
40 1.4 0.4 0.3  8.6 1.7  1.4 10.7/7    8.1 2.7     2.7 1.5 0.5 0.40 8.82/7  1.4 0.6 0.4 10.6 2.4   1.9 10.0/7   49.2 61.9   21.4  0.9 0.30 0.30 10.0/9  4.0x10^{-9} 0.5x10^{-9} 0.5x10^{-9} 9.9x10^{-9} 3.8x10^{-9} 2.7x10^{-9} 
41 1.4 0.2 0.2  6.3 1.5  1.1 17.8/17   8.1 1.2     4.1 1.4 0.7 0.10 15.8/17 1.6 0.2 0.3  8.3 2.3   0.4 16.7/17  52.9 88.0   24.3  1.2 0.20 0.20 15.8/19 6.0x10^{-9} 0.4x10^{-9} 0.4x10^{-9} 8.1x10^{-9} 3.6x10^{-9} 2.3x10^{-9} 
42 1.5 0.1 0.1 10.2 1.4  1.2 34.2/31 200.0 -9999   200.0 1.8 -9999 0.10 29.5/31 1.6 0.1 0.1 12.8 2.3   1.8 31.0/31 351.0 -9999   230.9  1.6 0.10 0.10 33.6/33 9.6x10^{-9} 0.4x10^{-9} 0.4x10^{-9} 2.1x10^{-8} 0.3x10^{-8} 0.4x10^{-8} 

